Normalized additional velocity distribution: testing the radial profile of dark matter halos and MOND

We propose a complementary and fast approach to study galaxy rotation curves directly from the sample data, instead of individual fits. With this approach, some relevant tests can be done analytically. It is based on a dimensionless difference between the observational rotation curve and the expected one from the baryonic matter ($\delta V^2$) as a function of the normalized radius $r_n$ (i.e., for all galaxies, $0 < r_n < 1$). Using 153 galaxies from the SPARC galaxy sample, we find the observational distribution of $\delta V^2$. Considering radii with $0.2 < r_n < 0.9$, most of the SPARC data are close to the curve $\delta V^2 = r_n^{0.42}$, and about $95\%$ of the SPARC data is between the curves $\delta V^2 = r_n^{2.2}$ and $\delta V^2 = 2 r_n^{0.38} - r_n^{1.9} $. We consider three well known dark matter halo models (NFW, Burkert and DC14), a simple dark matter rotation curve profile for the purpose of model comparison (Arctan$_\alpha$) and one modified gravity model without dark matter (MOND). By comparing the observational data distribution with the model-inferred data, we confirm that the NFW halo lacks the necessary diversity to reproduce several observed rotation curves, while Burkert and DC14 models have better concordance with observational data. The lowest $\delta V^2$ curves that can be found from NFW are linear on the normalized radius (i.e., $\delta V^2_{NFW} = r_n$), while for Burkert $\delta V^2_{Bur} = r_n^2$ (this result is independent of the halo density parameter, i.e., $\rho_{c}$ or $\rho_{s}$). MOND only covers the very central region of the observed distribution, hence it also lacks the necessary diversity, which in turn is related to larger $\chi^2$ values. In a second paper, the method will be extended to consider other classes of modified gravity models.

==> SupplementaryMaterial/ArctanHalfIndividualFits.tsv <==
# Normalized additional velocity distribution: 
#   testing the radial profile of dark matter halos and MOND.
# by D. C. Rodrigues, A. Hernandez-Arboleda, A. Wojnar
# 
# Arctan_1/2 individual fits for 153 SPARC galaxies with Gaussian priors on YD and YB.
# 1st column: galaxy name.
# 2nd column: rt value [kpc].
# 3rd column: normalized scale radius (rtn = rt / rmax).
# 4th column: Vc value [km/s].
# 5th column: stellar disk mass-to-light ratio (YD).
# 6th column: stellar bulge mass-to-light ratio (YB).
# 7th column: minimum chi-squared value (Chi2) (- 2 log likelihood + constant).
# 8th column: minimum effective chi-squared value (- 2 log posterior + constant).
# 9th column: number of data points for the galaxy circular velocity (N.Data).
# 
# Galaxy     	rt                 	rtn                  	Vc                	YD                 	YB                 	Chi2                	Chi2eff            	N.Data
CamB       	499.99999999963063 	279.3296089383411    	189.12689263294024	0.35526593968434317	--                 	36.5306606236668    	38.733404347935924 	9     
D512-2     	2.6143219613112048 	0.68259059042068     	44.37890372101034 	0.5030508915193849 	--                 	0.4967646901548199  	0.4974626635797985 	4     
D564-8     	500.               	162.86644951140067   	374.5013749795523 	0.4833047797380007 	--                 	3.573147488025055   	3.5949005348409555 	6     
D631-7     	500.               	69.54102920723227    	579.2623974625275 	0.2994040686284369 	--                 	70.16433824160828   	75.12441539372693  	16    
DDO064     	499.9999999972257  	167.7852348983979    	730.2438064112941 	0.4982908351460171 	--                 	6.59180908399221    	6.592030232086837  	14    
DDO154     	4.499051112961467  	0.7599748501624101   	62.440314004376404	0.28300252755349303	--                 	77.03783361295123   	83.14761352886404  	12    
DDO161     	13.775057239876862 	1.0302959790483817   	86.85307927278058 	0.3468406006257171 	--                 	21.956349726277626  	24.479366659790948 	31    
DDO168     	500.               	121.35922330097088   	697.4710044898541 	0.40759603017087404	--                 	83.36997674031555   	84.15745654465873  	10    
DDO170     	5.155111535729276  	0.41809501506320157  	63.615447250769215	0.49011954196643487	--                 	11.284389377332161  	11.291902774351275 	8     
ESO079-G014	16.67320622351492  	1.0001923349439064   	212.73280801550308	0.5369849667383865 	--                 	43.473122295189555  	43.569173465001555 	15    
ESO116-G012	6.3036726572339346 	0.6393177137154092   	131.89023881390918	0.44158336287171457	--                 	23.431689927280985  	23.72282896923425  	15    
ESO444-G084	3.2741386750092416 	0.7374186204975769   	84.36397595040278 	0.49345805377799257	--                 	2.0931074276787496  	2.096378996333909  	7     
ESO563-G021	423.7672601029375  	9.992154211340193    	999.9999999991691 	0.9477866057396972 	--                 	474.8120402795755   	482.5260222885215  	30    
F565-V2    	22.784114193983406 	2.589103885679932    	162.4115793477734 	0.499078455688121  	--                 	1.8395693035040532  	1.8396334927269866 	7     
F568-3     	499.99999999982145 	27.808676306997853   	729.6940702202389 	0.5453660547388629 	--                 	50.692501868861264  	50.83476736269334  	18    
F568-V1    	3.32321376775121   	0.18849766124510553  	124.14430811478218	0.505524386061442  	--                 	2.6177106870971953  	2.619987986749159  	15    
F571-8     	14.45111902857889  	0.9293324134134334   	209.46471018516252	0.152374718143019  	--                 	40.421093013554135  	67.0525849294628   	13    
F571-V1    	8.617225889418645  	0.6340857902441975   	98.33244050302699 	0.49933816711656154	--                 	1.269557118832904   	1.2695902091154063 	7     
F574-1     	5.511263967098005  	0.4374019021506353   	108.00106325610558	0.5082012031604812 	--                 	15.54353505798151   	15.548527447821149 	14    
F583-1     	8.450899808312228  	0.5197355355665576   	102.38693500426263	0.4974136691467327 	--                 	30.066928891032056  	30.067436171441344 	25    
F583-4     	7.032686420919069  	0.9647032127461      	84.94405070224467 	0.506641448314719  	--                 	1.5817510915195367  	1.5850351977336832 	12    
IC2574     	500.               	48.87585532746823    	455.5483544145152 	0.2865911502190992 	--                 	1044.5691823900625  	1050.4114208378076 	34    
IC4202     	4.515446297579377  	0.17434155589109562  	227.23281038418256	0.46534280415315504	0.10533738446933251	496.71677016305     	553.9025044851089  	32    
KK98-251   	500.               	159.7444089456869    	422.03254044399034	0.5147177551742069 	--                 	23.469540731952257  	23.485414577798906 	15    
NGC0024    	1.631404021394368  	0.14475634617518793  	104.99058921045618	0.6108062029493285 	--                 	18.235736440660844  	18.991478643747925 	29    
NGC0055    	14.855134837855443 	1.1003803583596623   	118.1416472193809 	0.30648479058468125	--                 	40.452383583295756  	44.97060472726089  	21    
NGC0100    	17.43262522526717  	1.8121232042897266   	152.06730603137459	0.4735083588225827 	--                 	13.941153500412884  	13.997049592321444 	21    
NGC0247    	6.558569214395841  	0.4510707850341019   	104.0755916272702 	0.5401341892759806 	--                 	41.85383194812437   	41.9662691950154   	26    
NGC0289    	5.847854824654367  	0.0822251803241615   	154.81790056899328	0.5113768824008762 	--                 	50.0827736982617    	50.09232111204664  	28    
NGC0300    	6.393239119344671  	0.5417999253681924   	110.04665964808898	0.4888657365120294 	--                 	12.788017203051037  	12.797582834696515 	25    
NGC0801    	84.39422379559514  	1.4108028050082773   	261.9708101856657 	0.6355750988009331 	--                 	54.26457732954222   	55.35027608689223  	13    
NGC0891    	4.494294931876081  	0.2626706564509691   	203.97351907813564	0.23806613962749115	0.5131342768811076 	52.28215528714566   	63.12941932058806  	18    
NGC1003    	16.016681493091774 	0.5296521657768445   	126.96862534760041	0.7243469299911697 	--                 	79.10159166313022   	81.69293886402306  	36    
NGC1090    	6.995855605220539  	0.2324976937594064   	146.2217251752512 	0.4740882022993076 	--                 	47.829773694056925  	47.883184862019235 	24    
NGC2403    	2.961891191622501  	0.14192099624448973  	126.98709088849678	0.3411314065465961 	--                 	605.7200536217779   	608.4772573953187  	73    
NGC2683    	3.182767234635163  	0.0919343510870931   	140.07394799025576	0.58483411678864   	0.5838988136218378 	9.47896307643028    	9.956172375832043  	11    
NGC2841    	2.218177425931956  	0.034855082117095475 	254.78523444539977	0.5923624434747398 	0.5793902359593844 	69.65917139509335   	70.22416867377497  	50    
NGC2903    	2.262420341740122  	0.09064184061458821  	175.97155786669933	0.3064339271339826 	--                 	228.5944189693244   	233.11570493073373 	34    
NGC2915    	2.129440602051721  	0.21209567749519137  	88.74896567327656 	0.40436579364014646	--                 	23.09053085707567   	23.94053361180738  	30    
NGC2955    	12.9333712434021   	0.3650401141236833   	233.98922171373476	0.30409996922990457	0.7376693429854143 	76.22608748245577   	81.69448153549797  	24    
NGC2976    	500.               	220.26431718061673   	10.               	0.9239632766698566 	--                 	20.222825350093384  	27.334898591542395 	27    
NGC2998    	1.661933544603698  	0.03930779433783581  	184.07335692438255	0.34492571623618284	--                 	9.556877659295601   	12.156854265691024 	13    
NGC3109    	500.               	77.51937984496124    	656.2446365885545 	0.4181336423644767 	--                 	192.89047329075706  	193.4935015274035  	25    
NGC3198    	6.6858910285160915 	0.15167629375036507  	142.4628416993532 	0.524134386335259  	--                 	61.629161222344834  	61.6710741564314   	43    
NGC3521    	52.3942957188749   	2.9534552265431175   	383.2635418641242 	0.5449270918040426 	--                 	8.919674935916042   	9.059314635303863  	41    
NGC3726    	499.99999999972135 	15.375153751528945   	707.3619726993498 	0.5474814468063056 	--                 	18.83024089086784   	18.985472178199664 	12    
NGC3741    	6.3419060516534405 	0.9059865788076343   	69.3782369862266  	0.5049854525927333 	--                 	6.095732161305093   	6.097588791332745  	21    
NGC3769    	4.989104113517045  	0.1342600676403941   	117.60130246884518	0.3967995777606863 	--                 	7.093685100747768   	8.101677064965079  	12    
NGC3877    	3.48005824950679   	0.3066130616305542   	150.80241902219294	0.29962103978044613	--                 	44.82335682518323   	49.769430411067894 	13    
NGC3893    	4.585910103889619  	0.2407301891805574   	170.524540938846  	0.41777905464504705	--                 	5.1692001592518935  	5.777964341164465  	10    
NGC3917    	13.336619157848025 	0.8974844655348604   	141.82311581189964	0.8543235718241987 	--                 	42.87321266349256   	48.2859258836488   	17    
NGC3949    	338.4505964507364  	47.871371492324805   	1000.             	0.4469597507334597 	--                 	1.5376111392857224  	1.7747956084797802 	7     
NGC3953    	2.8394518682104724 	0.18108749159505563  	157.1989709923219 	0.49363332331950993	--                 	1.724980388069468   	1.7280779057665514 	8     
NGC3972    	9.842011093918362  	1.1286709970089863   	168.93335687378365	0.45887055693294343	--                 	8.495063216409548   	8.634041654014007  	10    
NGC3992    	2.9581621563449767 	0.06427992517046885  	208.13766742672846	0.5613993911903757 	--                 	2.90904887735449    	3.162077323627292  	9     
NGC4010    	17.94222438247283  	1.713679501668847    	187.0962106895076 	0.42033455298438654	--                 	20.78787304519537   	21.35601078597007  	12    
NGC4013    	53.32981584087058  	1.7197618781319117   	272.05782079571287	0.5967581995452846 	0.7008796681841796 	24.802086027672495  	25.84786604781264  	36    
NGC4051    	2.9783410778248034 	0.24432658554756387  	103.54547557091968	0.458237589372289  	--                 	3.618748484382621   	3.7622325660010474 	7     
NGC4068    	499.9999999987911  	214.59227467759277   	509.6795479081725 	0.47226738615737485	--                 	7.276280547642167   	7.337695544063203  	6     
NGC4085    	345.9381924128091  	55.79648264722727    	1000.             	0.32716388953680164	--                 	20.482159363691206  	23.87529436281857  	7     
NGC4088    	499.99999999984493 	23.277467411538403   	786.5820322311303 	0.3908396279148842 	--                 	4.149251136907777   	5.2935394606398525 	12    
NGC4100    	3.3546079034155554 	0.14739050542247606  	148.56162925741378	0.5764657290063661 	--                 	23.26657824629131   	23.648545373715415 	24    
NGC4138    	1.6096311801275311 	0.08663246394658404  	129.1573660990959 	0.5496980860742611 	0.5868347090572198 	5.320579085525829   	5.499230276420857  	7     
NGC4157    	38.98392720988433  	1.3165797774361476   	248.17159528343467	0.49051542716665847	0.5550613825238824 	4.966767736166753   	5.08799875448365   	17    
NGC4183    	3.2148840015337274 	0.15294405335555317  	100.92998741142179	0.5245202560457408 	--                 	2.8147736215709447  	2.8580054300064397 	23    
NGC4217    	8.930415641772878  	0.5341157680486172   	194.40259295574901	0.7578884962882811 	0.2006756708502172 	40.018760027346374  	65.9065847361978   	19    
NGC4559    	7.542213960947135  	0.35966685555303457  	120.32713207779581	0.4286453953834051 	--                 	8.37170266572613    	8.818886984937713  	32    
NGC5005    	32.48130633000288  	2.831848851787522    	372.3889632844028 	0.5005946099944897 	0.5216123520631516 	0.9681228564121874  	1.3378546399948095 	18    
NGC5033    	3.943374868662906  	0.0884363056439315   	185.16066058317918	0.5875306374926461 	0.3694202375457022 	117.13978555616852  	122.06715670013206 	22    
NGC5055    	5.912018642870276  	0.10829856462484477  	167.49760349255763	0.34767137167735523	--                 	197.03721341837667  	199.5273312923012  	28    
NGC5371    	0.05               	0.0010813148788927334	162.81733290878714	0.3388613973891736 	--                 	22.152165153275337  	25.006504677647975 	19    
NGC5585    	6.9434809607334484 	0.6335292847384533   	108.03107231472892	0.30915171656202456	--                 	117.40003537514423  	121.7597101406117  	24    
NGC5907    	0.40001249012141726	0.007947794359654625 	183.10949312985227	0.40791169405559147	--                 	46.12772488256101   	46.90924892446678  	19    
NGC5985    	2.116832372480537  	0.06096867432259612  	261.553351494092  	0.44144636480997534	0.5528531527437666 	70.39958023936656   	70.81849486556868  	33    
NGC6015    	2.296442767835125  	0.07856458323076035  	140.0461536848576 	0.44232509173861484	--                 	265.2517928683126   	265.5351194239072  	44    
NGC6195    	53.471021921605576 	1.4677744145376221   	302.5550327035923 	0.38184501159236256	0.7203285780647259 	34.58313984057624   	36.58408882053812  	23    
NGC6503    	2.010661391966276  	0.0855600592326075   	111.89716094862904	0.3295529340350301 	--                 	32.92945574741442   	36.20717849695081  	31    
NGC6674    	500.               	6.905123601712471    	682.6403702770494 	1.275262245835461  	0.7068504920162667 	18.26566317803217   	35.30702483327974  	15    
NGC6789    	207.9209378660475  	292.8463913606303    	1000.             	0.4983602701961933 	--                 	4.057797779079026   	4.05800129547168   	4     
NGC6946    	7.026409779485929  	0.3444318519355848   	151.10516786770376	0.46727400823023046	0.5176247040916846 	83.05055663735533   	83.54832903410684  	58    
NGC7331    	17.45361696636178  	0.4806834747001316   	239.04900618586302	0.37819436185006255	0.5113926239413269 	27.39179743315947   	29.3436652824656   	36    
NGC7793    	3.410570376828197  	0.43336345321832237  	94.58462232870652 	0.5568092666976366 	--                 	36.68423949700683   	36.902669073540935 	46    
NGC7814    	3.9703823690673206 	0.2032965882778966   	200.68973101451815	0.5057065427715085 	0.5368152993924031 	5.288693384322962   	5.52466622326269   	18    
UGC00128   	6.416454114271564  	0.1193758904980756   	126.7373042668332 	0.6140880219455879 	--                 	64.01520535610378   	64.81195122054497  	22    
UGC00191   	3.137577158665846  	0.3143864888442731   	80.48196632675715 	0.5446580811264873 	--                 	19.57824850734268   	19.716290087600804 	9     
UGC00634   	8.83855721778493   	0.4907583130363647   	122.1538238780519 	0.482353400182537  	--                 	5.015459692080752   	5.039810233630321  	4     
UGC00731   	3.1397783620644444 	0.2877890341030655   	73.38467732787396 	0.5032920587699848 	--                 	2.297133882222341   	2.2979461741568734 	12    
UGC00891   	22.746012188315138 	3.0779448157395315   	134.50135360270113	0.457218553703961  	--                 	8.789555776523969   	8.940458181866     	5     
UGC01281   	499.99999999958186 	100.2004008015194    	668.0186949131497 	0.49128803885456684	--                 	21.29808680463166   	21.303914315676472 	25    
UGC02259   	1.3679062956283625 	0.16804745646540079  	84.64375374768386 	0.4974626890954639 	--                 	3.053645295648167   	3.054133480770783  	8     
UGC02487   	11.056518201438323 	0.13755310029159398  	277.54900415880735	1.173394690120075  	0.5734665062650006 	54.9625827267774    	68.72627516287265  	17    
UGC02885   	24.47929978606917  	0.3304887239917534   	288.791645481503  	0.4787335011248668 	1.0148261164800565 	12.615044392914308  	17.860042754421016 	19    
UGC02916   	0.05               	0.0013157894736842105	182.23188389790647	0.5835860293148011 	0.13662580251015558	142.20209939230048  	183.9486654329161  	43    
UGC02953   	6.026530262046684  	0.09659449049601995  	243.0973874416591 	0.5564918350298058 	0.6362429319510616 	580.3597925127217   	580.6407941478129  	115   
UGC03205   	1.4585992454404868 	0.036428552583428746 	187.32997080290522	0.3872827672365447 	0.5584666337654965 	94.26793130709123   	95.59579759935353  	48    
UGC03546   	6.446878565637367  	0.22055691295372448  	176.29108050324587	0.5195416366450735 	0.4281518356132445 	24.111971994318615  	26.287486502199773 	30    
UGC03580   	10.31289105767885  	0.38111201247889326  	135.37340816471018	0.44865720290573213	0.1693737598996283 	100.73680667954574  	131.1318390653997  	47    
UGC04278   	499.999999999961   	74.73841554558459    	847.929821426369  	0.3953137686569961 	--                 	26.40608938918006   	27.447061961017326 	25    
UGC04325   	1.6827230441585457 	0.3010238003861441   	92.80949772030196 	0.5491826428823975 	--                 	14.15888408494796   	14.324914243016138 	8     
UGC04483   	0.9909911507412045 	0.8190009510257888   	27.4544543335837  	0.49535706628740206	--                 	3.180497243590399   	3.1821388236660475 	8     
UGC04499   	4.689628261652253  	0.5733041884660456   	79.31034497518566 	0.4662832904280596 	--                 	5.806232857829763   	5.898164018555736  	9     
UGC05005   	24.137025234958145 	0.8436569463459681   	128.12802878342018	0.4900357125372226 	--                 	1.6277115338800259  	1.635354267415115  	11    
UGC05253   	8.222712880763014  	0.1543012362687749   	219.69198045463637	0.443307977670255  	0.6489168148985341 	263.40731404317273  	263.7963284244736  	73    
UGC05414   	499.9999999997377  	121.6545012164812    	698.7329732882346 	0.46017771443519434	--                 	3.8235263409753055  	3.9534463736886845 	6     
UGC05716   	3.6552468870831323 	0.29549287688626774  	75.35972928608479 	0.4968807059253315 	--                 	19.13715513636999   	19.13789381869611  	12    
UGC05721   	0.9961203231400737 	0.14779233281009996  	81.41264187243065 	0.48658218025010047	--                 	20.579895341977867  	20.59385193919366  	23    
UGC05750   	14.875255299632633 	0.6509958555637914   	95.00194623171231 	0.5223101183450829 	--                 	8.014582897717991   	8.05052512296262   	11    
UGC05764   	1.1514558920197748 	0.31808173812700963  	59.22889101205479 	0.5054202341380978 	--                 	47.426050632636134  	47.42824332589106  	10    
UGC05829   	16.780627864243304 	2.4284555519889004   	113.40437630420072	0.5023279817939236 	--                 	0.7640817601828509  	0.764488736957508  	11    
UGC05918   	2.4158435076016254 	0.5416689478927411   	48.47715531316227 	0.5012917862900415 	--                 	0.6385104595463259  	0.6386360304820647 	8     
UGC05986   	7.1363970298903165 	0.7583843814973769   	144.76241645680477	0.6338945595424046 	--                 	61.07581844058694   	62.13768727532663  	15    
UGC06399   	6.751868784785637  	0.8601106732211002   	109.1735730921865 	0.5087739005153668 	--                 	3.8045869308467024  	3.810294461513566  	9     
UGC06446   	2.1054391944802666 	0.20601166286499673  	82.21989801717787 	0.5031766441872553 	--                 	3.104431283545689   	3.105187792090211  	17    
UGC06614   	34.483728362843536 	0.5338864895934903   	238.33525203206383	0.4731628340809736 	0.5344518026907705 	2.0383639380106953  	2.348202058338111  	13    
UGC06667   	5.756140807922368  	0.7332663449582635   	108.06855792516006	0.5018865411917912 	--                 	7.026134559112487   	7.026402059946195  	9     
UGC06786   	3.8311115445068333 	0.11251428911914342  	222.56634204079526	0.31430616676327844	0.560510833625201  	28.14156510222938   	32.29393285889078  	45    
UGC06787   	455.14933790634956 	12.238487171453336   	1000.             	1.8067750321006595 	0.4631484442506406 	1216.96991399221    	1249.3630312092469 	71    
UGC06818   	499.9999999999516  	71.63323782234264    	663.6868901294112 	0.37925373354321756	--                 	17.71988323934992   	19.160846747682022 	8     
UGC06917   	5.669581861537651  	0.5415073411210746   	117.98054653026924	0.46527369634739174	--                 	5.528047930400336   	5.625776089827839  	11    
UGC06923   	8.21846716297962   	1.592726194375895    	115.76766249870687	0.46723148605075077	--                 	3.5402776930152773  	3.626936704974327  	6     
UGC06930   	3.953950215113603  	0.2380463705667431   	101.59375281311458	0.49662445776727215	--                 	1.8856601665280999  	1.886525644354414  	10    
UGC06983   	3.4325196970266796 	0.2189106949634362   	109.13794698270553	0.49865717369085094	--                 	8.541149540492379   	8.5412859472759    	17    
UGC07089   	500.               	54.58515283842795    	610.8576602212785 	0.4625096414548853 	--                 	2.364922885962788   	2.4794998140168785 	12    
UGC07125   	5.795602686574884  	0.31025710313570043  	58.60289184880462 	0.4927245595080031 	--                 	7.980529039317378   	7.984581373176621  	13    
UGC07151   	2.7440799261959765 	0.49892362294472303  	71.92025235446864 	0.6378149591424519 	--                 	20.118233149094927  	21.23600429447022  	11    
UGC07232   	468.3169741232789  	571.1182611259499    	999.9999999856155 	0.4666783432563682 	--                 	4.607775623951358   	4.69748999243764   	4     
UGC07261   	1.6437171295755377 	0.24643435226020058  	70.86799047208143 	0.48843087431111576	--                 	0.2796023449743303  	0.2899389222223636 	7     
UGC07323   	499.99999999953576 	85.91065292088243    	789.0206108810165 	0.4540830545252028 	--                 	5.107584958374636   	5.282599247235306  	10    
UGC07399   	2.1300921444135117 	0.34748648359111123  	111.06033547709008	0.48072041596867543	--                 	5.579923847961104   	5.609087735235526  	10    
UGC07524   	6.163610419034217  	0.5765772141285518   	88.3961763386604  	0.4551700383419262 	--                 	17.6629104013856    	17.829344516960226 	31    
UGC07559   	500.               	197.62845849802375   	460.7847290176527 	0.48619929974665305	--                 	2.0932568527165794  	2.1080328969776776 	7     
UGC07577   	500.               	295.85798816568047   	191.96332690900056	0.48744615204473335	--                 	1.3308874942178628  	1.3430830697345564 	9     
UGC07603   	2.643289848209779  	0.6431362161094353   	76.9129777339624  	0.4627000311247358 	--                 	12.314389851397761  	12.427759944260002 	12    
UGC07690   	0.6164087573048133 	0.1492515150859112   	50.59998001741393 	0.5213091741535208 	--                 	2.0206600985743233  	2.053512978780114  	7     
UGC07866   	2.6638431093202035 	1.1482082367759499   	39.623324453072634	0.5010618466780088 	--                 	0.21607702951210436 	0.21616191447166644	7     
UGC08286   	2.0498227384935075 	0.2549530769270532   	84.54328753908831 	0.6050017804814554 	--                 	28.69865532449479   	29.384018240142385 	17    
UGC08490   	1.1470964686223377 	0.11301443040614163  	77.45066373534647 	0.5296941069502873 	--                 	4.862472728920315   	4.925248717598924  	30    
UGC08550   	1.712913204215891  	0.31957335899550204  	59.004486473386486	0.5334566684583381 	--                 	5.532169895884557   	5.61129477036799   	11    
UGC08699   	10.217632255815833 	0.3975732395259079   	174.02375872049265	0.8245446606910053 	0.6712152938209759 	26.580852877551024  	31.53762841513577  	41    
UGC08837   	499.99999999901183 	119.04761904738376   	429.3480498084837 	0.4409066280419278 	--                 	24.25404350245194   	24.552414831946358 	8     
UGC09037   	16.428004008903336 	0.5875537914486171   	176.42057319330067	0.22616756611481587	--                 	31.215850349262773  	43.08660945225238  	22    
UGC09133   	0.05               	0.0004616378912381128	204.94362931633665	0.5382697938648991 	0.2186667150505122 	394.818761842355    	414.13805424738723 	68    
UGC09992   	0.14847115336988623	0.03816739161179594  	24.926767030535554	0.5001165102134765 	--                 	0.022863438131210057	0.02286446202620547	5     
UGC10310   	2.870554637459304  	0.3708726921782046   	72.00093028988361 	0.5163526395215801 	--                 	2.287896004482749   	2.3074299720123053 	7     
UGC11455   	30.022613601611546 	0.7160174958648114   	283.2038405937701 	0.49793309184662005	--                 	163.91824034441083  	163.9185639897554  	36    
UGC11557   	499.9999999995562  	47.34848484844282    	471.46504813737613	0.4039653088813611 	--                 	12.11525958140549   	12.973215933474098 	12    
UGC11820   	9.45682153447004   	0.5977763296125183   	91.32984325474101 	0.6558055452396901 	--                 	12.508093726941606  	13.895897419979477 	10    
UGC11914   	125.45304209222397 	12.762262674692165   	1000.             	0.3915082312718606 	0.9981100827174116 	48.16961364630625   	54.18337794144733  	65    
UGC12506   	2.4532413983508126 	0.04907464289559537  	208.67785265994723	0.5833324781606841 	--                 	7.237184552331875   	7.685363291812116  	31    
UGC12632   	3.415779484934241  	0.3204295952095911   	72.48497703387537 	0.5088203613659077 	--                 	3.388547283053405   	3.3943148922529933 	15    
UGC12732   	5.23685684540912   	0.3400556393122805   	92.90565800716425 	0.5020151348045602 	--                 	2.9785467751482577  	2.9788519083248906 	16    
UGCA442    	5.722741476173378  	0.9040665839136458   	73.75908845374302 	0.49838552705620937	--                 	9.837363040555474   	9.837560325689033  	8     
UGCA444    	499.999999999884   	190.83969465644427   	572.9988392776288 	0.49897884004210935	--                 	2.0027252119260153  	2.002804044170423  	36    


==> SupplementaryMaterial/ArctanIndividualFits.tsv <==
# Normalized additional velocity distribution: 
#   testing the radial profile of dark matter halos and MOND.
# by D. C. Rodrigues, A. Hernandez-Arboleda, A. Wojnar
# 
# Arctan_1 individual fits for 153 SPARC galaxies with Gaussian priors on YD and YB.
# 1st column: galaxy name.
# 2nd column: scale radius (rt) [kpc].
# 3rd column: normalized scale radius (rtn = rt / rmax).
# 4th column: Vc value [km/s].
# 5th column: stellar disk mass-to-light ratio (YD).
# 6th column: stellar bulge mass-to-light ratio (YB).
# 7th column: minimum chi-squared value (Chi2) (- 2 log likelihood + constant).
# 8th column: minimum effective chi-squared value (- 2 log posterior + constant).
# 9th column: number of data points for the galaxy circular velocity (N.Data).
# 
# Galaxy     	rt                 	rtn                  	Vc                	YD                 	YB                 	Chi2               	Chi2eff            	N.Data
CamB       	83.7375353366665   	46.780745998137704   	1000.             	0.30042995318679194	--                 	16.843946940356982 	21.738075503630398 	9     
D512-2     	0.9780365673100221 	0.2553620280182825   	41.10045621568758 	0.5015891577702227 	--                 	0.23018223595491877	0.23037216183388698	4     
D564-8     	1.4736008940663368 	0.48000029122681986  	33.12954628685614 	0.49746963330759486	--                 	0.23536652762242308	0.23585203746163433	6     
D631-7     	4.819391263363845  	0.6702908572133303   	95.95632547665898 	0.3944384957887628 	--                 	10.3007446378315   	11.36145328085928  	16    
DDO064     	1.3339426472623033 	0.44763176082627626  	61.84303740745838 	0.4991832048436063 	--                 	4.270757016432797  	4.270807432023959  	14    
DDO154     	1.7079526661818263 	0.2885055179361193   	57.116843924477706	0.41714411694840947	--                 	21.05574466047376  	21.67485997810089  	12    
DDO161     	4.886234335166515  	0.3654625531164185   	77.41586791039457 	0.5133467229934592 	--                 	9.334168758604244  	9.347257925416127  	31    
DDO168     	2.6619565552165176 	0.6461059600040091   	85.09783520455723 	0.4466084157481325 	--                 	32.69950682801941  	32.94002941158547  	10    
DDO170     	2.353487091597065  	0.1908748654985454   	62.24770615281004 	0.49441843706305527	--                 	7.636465573631524  	7.63884247440693   	8     
ESO079-G014	5.24296227388004   	0.31451483346610914  	189.45628083918177	0.4765098579364971 	--                 	15.554474973763869 	15.59814809346135  	15    
ESO116-G012	2.4039520332439643 	0.24380852264137573  	120.61667539803909	0.5531837110597957 	--                 	12.46981945918212  	12.66253500805665  	15    
ESO444-G084	0.8744101315622823 	0.19693921882033383  	70.1479052980297  	0.5135079378854315 	--                 	6.148920136883819  	6.162323193398315  	7     
ESO563-G021	5.379056782347945  	0.12683463292496924  	312.4775151229466 	0.4882058594181595 	--                 	300.5330493370366  	300.5437968408663  	30    
F565-V2    	3.6184553256097396 	0.4111881051829249   	103.22290255193825	0.4992443548561714 	--                 	0.28619560192869675	0.28623874600387333	7     
F568-3     	4.499764742744803  	0.2502650023773528   	126.78407604473253	0.4764799537144724 	--                 	16.017723938143572 	16.061511050996998 	18    
F568-V1    	1.6020898058419242 	0.09087293283278072  	123.1682897826919 	0.5044866388148403 	--                 	1.7301097192327282 	1.731614898681344  	15    
F571-8     	4.6143756968730045 	0.2967444178053379   	181.6695883003256 	0.21256855263724928	--                 	10.793856899509084 	24.592926456212005 	13    
F571-V1    	3.414225892030129  	0.2512307499654252   	92.68459264697888 	0.5000593468470956 	--                 	0.3099379011781017 	0.3099381668663656 	7     
F574-1     	2.1033949675137626 	0.1669361085328383   	102.7022418277317 	0.488219306225017  	--                 	2.9914400063526725 	3.0021627229701195 	14    
F583-1     	2.9428140787540262 	0.1809848756921295   	94.85932079113586 	0.4974107005547877 	--                 	7.289980096774527  	7.290488545397407  	25    
F583-4     	1.4074451876226186 	0.19306518348732765  	65.84337458566644 	0.49319455846180155	--                 	3.065084614525798  	3.0686269212216484 	12    
IC2574     	11.490821386535368 	1.123247447364161    	125.63461965789963	0.8138736962776597 	--                 	73.59264776013836  	78.0695539697482   	34    
IC4202     	2.358198412000943  	0.09105013173748815  	246.33589036117547	0.2807733884200194 	0.10736931635451609	277.8041195109756  	339.9262643644996  	32    
KK98-251   	2.3200076905374276 	0.7412165145486989   	50.394547045559655	0.4972321692156867 	--                 	3.685267954913813  	3.6858491438730403 	15    
NGC0024    	0.68071966352113   	0.0604010349175803   	104.69455678913688	0.5240416238956496 	--                 	8.497418793950754  	8.539017575777976  	29    
NGC0055    	4.3156045813215815 	0.31967441343122827  	97.6413036677003  	0.39490880606487344	--                 	8.142881993445414  	9.192957381748556  	21    
NGC0100    	3.1185771659567365 	0.32417642057762336  	103.33788580062304	0.4909181577875185 	--                 	1.4798408787303372 	1.4861784851675548 	21    
NGC0247    	1.8078162527463408 	0.12433399262354478  	88.45586915837242 	0.47643908239679605	--                 	54.259134637800514 	54.30307780164082  	26    
NGC0289    	3.2956354763654776 	0.046339081501201876 	155.00282762913864	0.5325958086666218 	--                 	50.363382785987426 	50.43861087837026  	28    
NGC0300    	2.273357191500018  	0.192657389110171    	101.64857797272938	0.500198584070861  	--                 	9.802347100014002  	9.802350074041454  	25    
NGC0801    	25.283484889017416 	0.4226593929959448   	214.27015937334687	0.6576011396542939 	--                 	56.65334977337855  	58.069272536749324 	13    
NGC0891    	2.786383341734247  	0.16285115965717398  	205.11793245200622	0.2603887791035052 	0.5625195641964438 	50.27539186651903  	58.382462271258234 	18    
NGC1003    	7.484437078401594  	0.2475012261376189   	122.99249385361853	0.8709077792962686 	--                 	83.30218172068346  	89.11038609943255  	36    
NGC1090    	2.9489146009219462 	0.09800314393226807  	144.64086602805676	0.4562115480159058 	--                 	29.604371198518322 	29.76280489089924  	24    
NGC2403    	3.395989962864025  	0.16272112903037972  	132.85877112336277	0.7616728206704357 	--                 	737.1406084444174  	740.482135933335   	73    
NGC2683    	1.7964344908426655 	0.05189007772509144  	140.18282091223693	0.5944730100935487 	0.5878713091579152 	9.222078836993324  	9.794879418139503  	11    
NGC2841    	1.1784686002401892 	0.0185177341332525   	254.88327836508645	0.594397005325563  	0.5877280063724073 	69.52939023063918  	70.10154531150171  	50    
NGC2903    	1.0960378228403125 	0.043911771748409954 	175.98112457594132	0.300848957296738  	--                 	187.89089056755165 	192.75827491640194 	34    
NGC2915    	1.0619793560368116 	0.10577483625864659  	88.65525919419653 	0.41432470144217487	--                 	17.497236670641943 	18.163568944886524 	30    
NGC2955    	8.205973837514238  	0.23161089013588027  	239.2016506825159 	0.3401870528936889 	0.8076382948414416 	75.68900803413052  	80.15213293308814  	24    
NGC2976    	2.116019892583647  	0.9321673535610779   	124.60787996701166	0.47997431687910336	--                 	7.30134717178677   	7.332860540509115  	27    
NGC2998    	0.6984434850785013 	0.016519476941307978 	183.92180096213698	0.3375878080475466 	--                 	11.817138538963338 	14.727003077633487 	13    
NGC3109    	3.1089118758327228 	0.4820018412143756   	90.02408342424175 	0.5002467216635782 	--                 	4.622517207309721  	4.622521797481385  	25    
NGC3198    	3.098362978850746  	0.07028954126249425  	141.69533144194978	0.5085657730950125 	--                 	47.00499370820661  	47.01043590420921  	43    
NGC3521    	10.07822883409068  	0.5681076005688095   	255.92976527239014	0.5821584647557759 	--                 	7.023867688899199  	7.460408198053854  	41    
NGC3726    	25.988144996234237 	0.7991434500687034   	251.49138021043052	0.6382968571143893 	--                 	17.674814862802155 	18.799532416440055 	12    
NGC3741    	1.7652567540120678 	0.2521795362874382   	57.541074655111096	0.7381538868784663 	--                 	15.219772033882268 	18.08185460700879  	21    
NGC3769    	2.7193617703574904 	0.07317981082770428  	117.82896846765762	0.4228591598130328 	--                 	5.928077275303899  	6.457686593157206  	12    
NGC3877    	1.7268149795457657 	0.15214228894676352  	154.97980504207035	0.27298854614206075	--                 	30.329546488810326 	37.23727497228046  	13    
NGC3893    	2.4414568772576697 	0.12816046599777794  	168.60175589558676	0.44779614821271063	--                 	3.2691066601197036 	3.4984485248006214 	10    
NGC3917    	3.01650046103935   	0.2029946474454475   	135.90913719925567	0.5082737537952887 	--                 	18.837148858000955 	18.842229240044517 	17    
NGC3949    	38.86398743129672  	5.497027925218772    	1000.             	0.5303774175169729 	--                 	1.6172214447075295 	1.6828343696872672 	7     
NGC3953    	1.474783797468096  	0.09405508912424082  	157.54319779182862	0.4932212034153349 	--                 	1.6410375316243597 	1.6445519652063587 	8     
NGC3972    	2.3487557394305036 	0.269352722411755    	134.05818606158584	0.4386458037913711 	--                 	4.281951433214305  	4.605212193416708  	10    
NGC3992    	1.5319503266611127 	0.033288794581945086 	208.2448206228017 	0.5617467888553865 	--                 	2.911810831547591  	3.1675493311233236 	9     
NGC4010    	4.5706658154260085 	0.4365487884838595   	144.37928553584607	0.464028759508663  	--                 	14.938533786990188 	15.043672538880305 	12    
NGC4013    	15.976747450460818 	0.5152127523528158   	221.7323219189365 	0.6587509649374077 	0.7216876688534298 	26.061315138737996 	28.138524038778137 	36    
NGC4051    	1.5728295947398045 	0.12902621778013162  	104.09840357994945	0.45858823179233543	--                 	3.4370923039820966 	3.5780707651971464 	7     
NGC4068    	7.628281638903241  	3.273940617555039    	174.97474687511863	0.48602557038584254	--                 	0.8252689056700924 	0.8404246963940689 	6     
NGC4085    	3.570794846685828  	0.5759346526912625   	161.8243222235957 	0.3346162675832963 	--                 	11.624030640127152 	14.66636731763087  	7     
NGC4088    	33.88578027161891  	1.5775502919748097   	361.46510269527863	0.44734573323646054	--                 	4.488510657155732  	4.722057697981144  	12    
NGC4100    	1.7183326572012567 	0.07549791991218174  	148.6843994225931 	0.5755015080283732 	--                 	22.743086650929648 	23.116120067632522 	24    
NGC4138    	0.9181949417772831 	0.04941845757681826  	129.70328691407897	0.5547638621823289 	0.5885254959341869 	5.262259877154977  	5.473037660437349  	7     
NGC4157    	13.486622885365332 	0.4554752747506023   	213.909654162081  	0.5324566598303972 	0.562894339567369  	4.427702451378155  	4.579173389786126  	17    
NGC4183    	1.481416835979002  	0.07047653834343492  	100.1083837034163 	0.5154830830819179 	--                 	2.526644989280725  	2.54418643689034   	23    
NGC4217    	3.5855081288992614 	0.21444426608249173  	187.7363182152794 	0.6206357310449346 	0.21312068497754105	26.566323697186483 	47.65475149714908  	19    
NGC4559    	4.3223205057578244 	0.20611924204853718  	119.3271893069365 	0.5140643539420934 	--                 	9.278228720388777  	9.292742912015157  	32    
NGC5005    	4.268885509077222  	0.37217833557778746  	215.88520176378768	0.5021223942595116 	0.5466295469410006 	0.9782515469854979 	1.1422761247534656 	18    
NGC5033    	2.401086358084921  	0.053848090560325655 	185.27259234086006	0.6200465559982635 	0.39001369848509454	115.38053074502467 	119.75347174553048 	22    
NGC5055    	3.999885617708349  	0.07327139801627311  	167.6545902413636 	0.38819387401974753	--                 	177.3944028996073  	178.60267270619363 	28    
NGC5371    	0.05               	0.0010813148788927334	162.94079183864483	0.3391827427863693 	--                 	22.41282304948895  	25.253270027513018 	19    
NGC5585    	3.654865156730884  	0.33347309824186894  	105.3839143107144 	0.6202218566235157 	--                 	97.04766430650544  	97.9233309668015   	24    
NGC5907    	0.20377491665923747	0.004048776408886102 	183.11118181734335	0.4080626786732058 	--                 	46.1279112346549   	46.90659620260912  	19    
NGC5985    	1.1144146404355644 	0.03209719586507962  	262.1427163482518 	0.4385372413527505 	0.5613114869495107 	70.21898109808609  	70.62726014112417  	33    
NGC6015    	14.847539926950622 	0.5079555226462751   	195.03562728153474	1.07729735386741   	--                 	370.58628809951324 	381.69954967689375 	44    
NGC6195    	16.72111763115679  	0.4589930724995001   	251.78138699528049	0.40175972344083993	0.7604357646414555 	30.597412268435814 	32.55905405625288  	23    
NGC6503    	1.0837315673595649 	0.046116236908917654 	111.9393818907056 	0.3423608623615841 	--                 	33.481189200583906 	36.186750090307825 	31    
NGC6674    	52.85450229324236  	0.7299337424836675   	338.9679577042129 	1.4300136504064676 	0.6583637770676143 	14.480505678570092 	35.4704070099652   	15    
NGC6789    	0.8420990192847494 	1.1860549567390837   	125.07341700812142	0.5019791074518491 	--                 	0.5798574515227239 	0.5801517927927979 	4     
NGC6946    	4.398115850483595  	0.21559391423939195  	147.7523567827114 	0.5334654776410054 	0.5729915507825518 	79.93592167429316  	80.0550990306889   	58    
NGC7331    	8.510806095103277  	0.23439289713861958  	232.4089144270138 	0.4030526587842549 	0.5308367318824359 	30.936398835298768 	32.095569234650796 	36    
NGC7793    	2.2778505366510244 	0.28943462981588625  	90.79025092730166 	0.7356710285334794 	--                 	34.10387638372608  	36.91666319279599  	46    
NGC7814    	2.2101270524005514 	0.11316574769076043  	200.90720818526557	0.5069828629131067 	0.5662304785151878 	4.9945660968140215 	5.061486617529722  	18    
UGC00128   	3.21107432377952   	0.059740917651712    	126.7452266898581 	0.5858125447043561 	--                 	63.32655902016164  	63.79974703831682  	22    
UGC00191   	1.1001501986557896 	0.11023549084727349  	77.41454172338275 	0.4746660073265092 	--                 	9.22351836015373   	9.274512459045077  	9     
UGC00634   	4.11833789671475   	0.22866951120015266  	119.64877074109896	0.49542123665260346	--                 	2.769184183347022  	2.7707804937045055 	4     
UGC00731   	1.2568089515943857 	0.11519788740553488  	70.62240665477523 	0.5014512904073547 	--                 	1.6864457730553215 	1.6866042179354932 	12    
UGC00891   	3.59434037541997   	0.48637894119350067  	83.35489987354066 	0.4898449741906092 	--                 	0.6187956819513623 	0.6267368938940816 	5     
UGC01281   	1.902634131698184  	0.38128940514993664  	69.39929136385396 	0.4940787696912825 	--                 	7.82080157414846   	7.82347840664516   	25    
UGC02259   	0.666679208167925  	0.08190162262505221  	84.26808901656098 	0.49071106870736925	--                 	2.903794167049138  	2.9104268851278405 	8     
UGC02487   	5.752237124302342  	0.07156303961560516  	277.59118320577403	1.1729397862528803 	0.5904611210727777 	55.04754750393414  	68.76502373182991  	17    
UGC02885   	11.073689482057139 	0.1495030306744585   	282.2716759817146 	0.47603440363769617	1.0782790837473468 	11.11667995305789  	17.643278043251616 	19    
UGC02916   	0.05               	0.0013157894736842105	183.26596526876978	0.5544264503577431 	0.13844594590659384	147.79201838884717 	188.5538534297539  	43    
UGC02953   	3.4126281518837125 	0.05469831947241085  	242.95888479850976	0.569124598772917  	0.7012725866619699 	534.2087037915493  	534.9837790886884  	115   
UGC03205   	0.85405032723732   	0.02132992825268032  	187.62084299260354	0.3835326001209576 	0.621089893986265  	88.23576325702616  	89.58463325932445  	48    
UGC03546   	3.944607610031045  	0.13495065378142473  	176.55004735319483	0.5626324343966596 	0.4531551818352404 	22.441645233547984 	24.190416110786845 	30    
UGC03580   	5.363214487361709  	0.19819713552704027  	133.13715331985426	0.5948986860549709 	0.19445527419396288	102.190817787193   	126.70496922121156 	47    
UGC04278   	5.103592997000435  	0.7628689083707675   	139.5914659074074 	0.672861505411605  	--                 	12.91789459477728  	14.580851298392936 	25    
UGC04325   	0.7762651893609622 	0.13886676017190738  	92.20986348107863 	0.5176188140937671 	--                 	8.01940126443764   	8.042021572079975  	8     
UGC04483   	0.34599165566203444	0.2859435170760615   	24.844411786949752	0.49755122348433783	--                 	1.576848045037861  	1.57730267520557   	8     
UGC04499   	1.837225423450083  	0.2245996850183476   	74.59860468916976 	0.479044758234717  	--                 	1.8757381784787561 	1.9103115344922894 	9     
UGC05005   	6.834473105880765  	0.23888406521778277  	109.85248107450327	0.4998170555574899 	--                 	0.2725128098324672 	0.27251533578964476	11    
UGC05253   	0.05               	0.0009382623381497467	212.50736788401298	0.34012213057917795	0.17106977400736734	178.16191187981232 	210.66211453861965 	73    
UGC05414   	2.1744529042552108 	0.5290639669720707   	73.4917016584769  	0.5040898572443367 	--                 	0.37336171658868433	0.37461342899269817	6     
UGC05716   	1.7266050231422478 	0.13958003420713402  	74.14590540836488 	0.5118718166790821 	--                 	25.94623950283451  	25.95662558692616  	12    
UGC05721   	0.4711539401542723 	0.06990414542348253  	80.71829443136185 	0.5161821067557721 	--                 	16.426044030496747 	16.445179057523234 	23    
UGC05750   	4.85534147238363   	0.21248759178921794  	87.33446579271998 	0.5020536747246979 	--                 	1.43631519974865   	1.4366320916762523 	11    
UGC05764   	0.5501703761575996 	0.15198076689436452  	58.46473640861802 	0.49989577024250803	--                 	34.14466049719072  	34.1446613169807   	10    
UGC05829   	2.0293505700741212 	0.2936831505172389   	65.19957640374813 	0.4981087946001455 	--                 	1.563358309415933  	1.5636291734156984 	11    
UGC05918   	0.8869144817196088 	0.1988597492644863   	45.07778219435222 	0.4995757377143708 	--                 	0.09553802555254085	0.09555161701245064	8     
UGC05986   	2.26488674009396   	0.24068934538724338  	128.5861173521645 	0.5916100005041312 	--                 	17.53157774835127  	18.065434511168384 	15    
UGC06399   	2.2529886415565987 	0.28700492249128645  	96.9953675342728  	0.5012414404594325 	--                 	0.5413366651511935 	0.5414526505224138 	9     
UGC06446   	0.9236756176960669 	0.09037921895264842  	80.45684102731508 	0.4983513108855361 	--                 	2.708260164789814  	2.708465914939331  	17    
UGC06614   	14.079898350041375 	0.21798882721847615  	224.48144295447472	0.48565281878938016	0.5943546738056302 	1.3553844086507607 	1.3730572802636198 	13    
UGC06667   	1.9661266106686597 	0.2504619886202114   	97.57367659262626 	0.49868251698206434	--                 	1.4365022226271147 	1.436633522490869  	9     
UGC06786   	2.0906146634881297 	0.06139837484546637  	222.983619401412  	0.30347740292829584	0.6484125274680004 	27.141617239938135 	31.95730388672345  	45    
UGC06787   	26.104270988579632 	0.70191640195159     	368.5260981380814 	2.156849574455526  	0.4484328045733846 	1243.789179683838  	1285.691671487089  	71    
UGC06818   	9.20556277845995   	1.3188485355959811   	172.32821980710213	0.44297047978815474	--                 	6.355962811572072  	6.632588519621404  	8     
UGC06917   	2.2690324163282893 	0.21671751827395314  	110.96617971452864	0.48893030231756945	--                 	2.2035072075985607 	2.212960977868424  	11    
UGC06923   	2.302523697420021  	0.446225522755818    	93.9388708958414  	0.4823360041677548 	--                 	1.953686839430711  	1.9780862888537043 	6     
UGC06930   	1.8719025029873337 	0.11269732107088103  	100.6083127552883 	0.4970194829631321 	--                 	1.0361506006962986 	1.0368248292306705 	10    
UGC06983   	1.667844980012671  	0.10636766454162443  	108.24061423324508	0.5075517761396953 	--                 	6.719392621745631  	6.723631084279779  	17    
UGC07089   	4.3564228689747075 	0.47559201626361436  	90.35998316958603 	0.5095983319059236 	--                 	1.6124973346278653 	1.6193167801197763 	12    
UGC07125   	2.678510096072285  	0.14338919143855916  	57.46049889973334 	0.5065534068608815 	--                 	4.812442143678899  	4.815640313375597  	13    
UGC07151   	0.991762765986399  	0.180320502906618    	69.17949744541588 	0.5472470184679614 	--                 	9.065570292706568  	9.219339364863984  	11    
UGC07232   	13.690220250015251 	16.695390548799086   	1000.             	0.5005727605209609 	--                 	0.22479087809390405	0.2248155997470385 	4     
UGC07261   	0.7160665508597328 	0.10735630447672156  	69.37750862482456 	0.4833032083372719 	--                 	0.44913885621178695	0.47089606847561105	7     
UGC07323   	3.5468709353203303 	0.6094279957595069   	103.61962037440712	0.5355831866287769 	--                 	2.3678900528975553 	2.4570336831844255 	10    
UGC07399   	0.854956209147761  	0.13947083346619266  	105.82976224066421	0.49694706295993574	--                 	1.7880451047406567 	1.7887525988506117 	10    
UGC07524   	2.221441285070705  	0.2078055458438452   	80.75808416512915 	0.52850413917454   	--                 	8.801794482981112  	8.859771363016268  	31    
UGC07559   	1.4059676062804416 	0.5557184214547201   	39.60649089592624 	0.49620259331024064	--                 	0.4960764239985459 	0.4971726793018053 	7     
UGC07577   	98.92867781872363  	58.537679182676705   	1000.             	0.49237601304244055	--                 	0.8789970362920587 	0.8834500853092091 	9     
UGC07603   	0.9675320548450663 	0.23540925908639082  	70.96265382824268 	0.4882800762172746 	--                 	3.0117944616638943 	3.0224055230919427 	12    
UGC07690   	0.3252198754450795 	0.07874573255328803  	50.741779076812655	0.5253810695354814 	--                 	1.8604806011541677 	1.9067245916973175 	7     
UGC07866   	0.6301113556777852 	0.2715997222749074   	31.06485458701223 	0.49876251708595687	--                 	0.24129423411496825	0.24141005396831422	7     
UGC08286   	0.8997083858636147 	0.11190402809248941  	83.65639019750635 	0.5192951546639135 	--                 	10.961756593732014 	10.988797982321868 	17    
UGC08490   	0.5181230750329738 	0.051046608377632884 	76.85019346202249 	0.5146081061350425 	--                 	5.1856410583599395 	5.201282609297129  	30    
UGC08550   	0.6809429336841413 	0.12704159210525023  	56.8703113773907  	0.5011139544549122 	--                 	3.3290009769834623 	3.3290943877232717 	11    
UGC08699   	5.135224932766506  	0.19981419971854109  	168.94891847980986	0.8899390214688648 	0.7029701228592299 	30.82659866930314  	37.56927228411749  	41    
UGC08837   	16.391706164100466 	3.902787181928682    	252.99206017904956	0.47521405809754597	--                 	1.9985149010018057 	2.047270740823213  	8     
UGC09037   	6.2607046805098765 	0.22391647641308568  	160.93550859083476	0.256446312101432  	--                 	19.751912952018593 	28.16037871225299  	22    
UGC09133   	0.05               	0.0004616378912381128	204.9793754820297 	0.5369564269964475 	0.22383144987449038	398.61095273888543 	417.04496638200146 	68    
UGC09992   	0.07619901066248912	0.019588434617606457 	24.93441881821291 	0.5001183306194465 	--                 	0.02290341747781978	0.02290447361448351	5     
UGC10310   	1.2687953675308135 	0.16392705006858055  	70.56027026155986 	0.5102896680349319 	--                 	1.2204496320658138 	1.228276167449501  	7     
UGC11455   	4.9811889776484515 	0.11879773378603509  	254.60300346351687	0.3351469881958083 	--                 	72.83562940344488  	75.85400342448457  	36    
UGC11557   	6.561771738978818  	0.6213798995245092   	91.71414044876055 	0.3987645393241233 	--                 	7.929775839791512  	8.89515033944443   	12    
UGC11820   	4.682458102386988  	0.2959834451572053   	88.5799390969092  	1.2141358738628276 	--                 	21.704040843267954 	36.54944077935978  	10    
UGC11914   	29.449496983583234 	2.995879652449973    	1000.             	0.5982590331413432 	1.0215893862503749 	32.28234861178822  	38.231371919825826 	65    
UGC12506   	1.098766220933982  	0.02197972036275219  	207.824773914856  	0.5780559427954317 	--                 	7.994845808942023  	8.391744121078588  	31    
UGC12632   	1.557978618593334  	0.1461518403933709   	71.24469424259432 	0.5067450575726682 	--                 	1.5391976331419441 	1.5425843112480093 	15    
UGC12732   	1.894366766816095  	0.12301082901403214  	87.67524202052147 	0.4797799844262559 	--                 	7.269303523910949  	7.301444406035231  	16    
UGCA442    	1.7752340983759411 	0.28044772486191805  	64.9535275154229  	0.5002850706835602 	--                 	4.77929637293334   	4.77930250047366   	8     
UGCA444    	0.7755264344786026 	0.29600245590786356  	37.25407057887399 	0.504879017832091  	--                 	6.972631278519524  	6.97440985561013   	36    


==> SupplementaryMaterial/BurkertindividualFits.tsv <==
# Normalized additional velocity distribution: 
#   testing the radial profile of dark matter halos and MOND.
# by D. C. Rodrigues, A. Hernandez-Arboleda, A. Wojnar
# 
# Burkert individual fits for 153 SPARC galaxies with Gaussian priors on YD and YB.
# 1st column: galaxy name.
# 2nd column: core radius (rc) [kpc].
# 3rd column: normalized scale radius (rcn = rc / rmax).
# 4th column: logarithm of the density rho_c (log rhoc) [Msun / kpc^3].
# 5th column: stellar disk mass-to-light ratio (YD).
# 6th column: stellar bulge mass-to-light ratio (YB).
# 7th column: minimum chi-squared value (Chi2) (- 2 log likelihood + constant).
# 8th column: minimum effective chi-squared value (- 2 log posterior + constant).
# 9th column: number of data points for the galaxy circular velocity (N.Data).
# 
# Galaxy     	rc                	rcn                	log rhos          	YD                 	YB                 	Chi2               	Chi2eff            	N.Data
CamB       	999.9999919506986 	558.6592133802785  	6.5065349257630665	0.3004241289324807 	--                 	16.850610983806618 	21.745112077350193 	9     
D512-2     	1.5043357792356515	0.3927769658578724 	7.645106345991406 	0.5004624055987632 	--                 	0.12161606090075483	0.12163217749588073	4     
D564-8     	2.1530387070123727	0.701315539743444  	7.120249664998295 	0.496848837093316  	--                 	0.27196403814955017	0.2727179396457756 	6     
D631-7     	6.999549846623706 	0.9735118006430745 	7.016647927528124 	0.38834534900591705	--                 	11.271236800053408 	12.47578467014495  	16    
DDO064     	1.907931138737565 	0.6402453485696528 	7.757219409295384 	0.49781518394568447	--                 	4.088541585843785  	4.088903295032911  	14    
DDO154     	2.6183297443321547	0.44228542978583696	7.441371481047362 	0.43222030160146546	--                 	11.422613436603786 	11.82285746351262  	12    
DDO161     	7.388436668393296 	0.5526130642029391 	6.801860695944521 	0.5122924892548856 	--                 	7.661203900476683  	7.672329897913076  	31    
DDO168     	3.7708562262472705	0.9152563655939977 	7.435588359002495 	0.4410617028677668 	--                 	34.12691497011864  	34.423620189836875 	10    
DDO170     	4.154927015504983 	0.3369770491082711 	7.161356569575413 	0.4962113789009516 	--                 	10.110697766460316 	10.111788935795168 	8     
ESO079-G014	7.8397660772341204	0.4702919062527966 	7.544085730031442 	0.434910949198966  	--                 	12.383983407790282 	12.750851813616151 	15    
ESO116-G012	3.7509153021695414	0.3804173734451868 	7.795407509095042 	0.5416389019029696 	--                 	9.8663209179343    	9.98700659829483   	15    
ESO444-G084	1.5496153530747028	0.3490124669087168 	8.119636132596064 	0.5350553790299332 	--                 	8.020533662305477  	8.10713867806098   	7     
ESO563-G021	7.982204180821305 	0.18821514220281316	8.089942478567574 	0.22954546037301696	--                 	221.2782651662558  	232.70951380288741 	30    
F565-V2    	5.33662079204042  	0.6064341809136841 	7.324462964298182 	0.49909629382333354	--                 	0.28683833378571005	0.28690005985985084	7     
F568-3     	6.6848097616718745	0.371791421672518  	7.315968679376031 	0.46852574793008767	--                 	16.571241228246116 	16.650971457035222 	18    
F568-V1    	2.9928110937782755	0.16975672681669177	8.057407478304267 	0.49928024411590866	--                 	0.6969730532318028 	0.6970121935731795 	15    
F571-8     	6.901526053951622 	0.44382804205476667	7.600999245351471 	0.21028869038753106	--                 	8.935118267026636  	23.084308056754143 	13    
F571-V1    	5.438753109120785 	0.40020258345259635	7.246612516451935 	0.49911313366568066	--                 	0.15680557074195392	0.1568650158122159 	7     
F574-1     	3.533578539737557 	0.2804427412490125 	7.735365085943924 	0.4871236981176174 	--                 	1.1046386464819429 	1.1174772274839742 	14    
F583-1     	4.580901094128528 	0.2817282345712501 	7.413788218902211 	0.4882065654022336 	--                 	4.458948238712594  	4.469694440435724  	25    
F583-4     	2.4958472725671492	0.3423658810105829 	7.650162769572088 	0.5021163724279376 	--                 	4.460501788841372  	4.460838283193981  	12    
IC2574     	15.608215323253967	1.5257297481186674 	6.51891479952169  	0.7328299479055365 	--                 	70.28843182024166  	73.04513432355793  	34    
IC4202     	4.264747839047306 	0.16466207872769523	8.376366064171636 	0.2394091703961693 	0.09194738320536328	156.9183752150282  	233.506699315717   	32    
KK98-251   	3.410145016069914 	1.0895032000223366 	7.087457206121499 	0.4966376511647005 	--                 	3.9254567542855088 	3.926315457060015  	15    
NGC0024    	1.5226261488561699	0.1351043610342653 	8.605776438014988 	0.4500750964870065 	--                 	20.709422366206475 	20.918134481261948 	29    
NGC0055    	6.404191522736857 	0.4743845572397672 	7.1226688988184215	0.38966901866688947	--                 	6.2560607947632665 	7.428389442373085  	21    
NGC0100    	4.68910975587038  	0.48743344655617254	7.447041967774625 	0.4897335221070099 	--                 	1.6081922973075715 	1.616310617215536  	21    
NGC0247    	3.1333870479396917	0.2155011724855359 	7.615946901822934 	0.8768406720975409 	--                 	92.40492844912771  	98.35612197118576  	26    
NGC0289    	15.311356613063392	0.2152890412410488 	6.881961585029831 	0.7593580606993722 	--                 	50.372361673492286 	53.66573741973472  	28    
NGC0300    	3.916901339563081 	0.33194079148839667	7.630080474991451 	0.5579038191394166 	--                 	12.990577973066964 	13.217052406568389 	25    
NGC0801    	38.712612854102225	0.6471516692427655 	6.248445915388046 	0.6594082187142919 	--                 	56.771583870384056 	58.21601170379338  	13    
NGC0891    	4.510533310278228 	0.263619714218482  	8.147274422346866 	0.22232121557413956	0.581459405402827  	24.450639383939713 	36.85885448849244  	18    
NGC1003    	13.436483028100431	0.44432814246363866	6.726288838646392 	0.9649302002561789 	--                 	92.84127115931658  	100.99377481770826 	36    
NGC1090    	4.85899930347618  	0.1614821968586301 	7.886241432786502 	0.2970437266554911 	--                 	27.92680688020921  	33.041171920467946 	24    
NGC2403    	5.833111854827381 	0.27949745351353045	7.50864146872509  	0.7851195568376182 	--                 	800.3914626098845  	804.2317217404773  	73    
NGC2683    	3.804754843789312 	0.10990048653348677	8.096363447967745 	0.49265772743926955	0.6053992629249683 	6.254226804862042  	6.25986819449998   	11    
NGC2841    	23.235065343746786	0.36510159245359497	6.959077884403391 	1.2772402660182667 	0.9693194688637911 	78.39235627221726  	99.3214393165031   	50    
NGC2903    	4.318880666741115 	0.17303207799443568	8.07873735978693  	0.36744974888162446	--                 	209.21091111155843 	211.00040723218527 	34    
NGC2915    	2.050527145245955 	0.20423577143884017	8.124146204303585 	0.40951285773516966	--                 	14.028562202686862 	14.780293897944363 	30    
NGC2955    	11.395791922685474	0.3216424477190368 	7.424870180378239 	0.30559571858413537	0.81095435208933   	68.45629937969393  	74.74036129528682  	24    
NGC2976    	3.357654210978801 	1.479142824219736  	7.934925105593286 	0.48357882754231435	--                 	7.54990737482354   	7.5709402820681975 	27    
NGC2998    	21.136925806964726	0.4999272896633095 	6.710547095094144 	0.8379820612709801 	--                 	28.50923718334293  	33.538703531622815 	13    
NGC3109    	4.648505564453386 	0.720698537124556  	7.3287110555396575	0.49749570045046515	--                 	4.068952549896976  	4.069428083186354  	25    
NGC3198    	9.354772148521716 	0.21222259865067414	7.207427693283622 	0.7024186481773232 	--                 	56.26906812673256  	58.44841255851505  	43    
NGC3521    	14.15659900944185 	0.7980044537453129 	7.243521789799117 	0.5802661126470936 	--                 	7.143814140593583  	7.5618695475390645 	41    
NGC3726    	38.37196619018167 	1.1799497598456847 	6.3873217915912175	0.6358999930815326 	--                 	17.520357549576534 	18.610686461443393 	12    
NGC3741    	2.857940064749803 	0.4082771521071147 	7.395071352431711 	0.7769237208068395 	--                 	15.649790066105103 	19.313506747212475 	21    
NGC3769    	5.966907436462623 	0.1605733971060986 	7.44454894643649  	0.4419405416503837 	--                 	5.365433087098648  	5.652795133718154  	12    
NGC3877    	2.858997826102123 	0.25189408159490073	8.279689302592226 	0.2729933729181389 	--                 	22.676358705526827 	29.583683558029644 	13    
NGC3893    	4.2917519331287215	0.22528881538733445	8.01205332820796  	0.4407571414364428 	--                 	1.6436336581656659 	1.94361603088269   	10    
NGC3917    	4.701062854227285 	0.31635685425486443	7.73247242968435  	0.4387747226234622 	--                 	15.937965678782518 	16.259776860673963 	17    
NGC3949    	999.9999998488117 	141.44271567875697 	7.1682102153662335	0.5308812397641732 	--                 	1.6027599958285181 	1.6705024166815774 	7     
NGC3953    	3.3722653820750517	0.21506794528539872	8.227370387857292 	0.46983215372624726	--                 	0.9439333362852598 	1.0169806644850135 	8     
NGC3972    	3.7852913455511943	0.4340930442145865 	7.878682094681986 	0.44562209075406456	--                 	5.73185367649872   	5.981886601826828  	10    
NGC3992    	6.414781749823853 	0.13939117231255657	8.001728769510118 	0.4398548644649981 	--                 	4.20633868870861   	4.516148983953903  	9     
NGC4010    	6.360570637760418 	0.6075043589073943 	7.452732213432302 	0.44306574527138   	--                 	13.934860804250038 	14.210505015413341 	12    
NGC4013    	23.38641142658589 	0.7541570921182165 	6.699958557746561 	0.659045031427737  	0.7193195068913665 	25.98317935604257  	28.042342264248454 	36    
NGC4051    	2.9593270926663635	0.24276678364777388	7.9359601090578105	0.4518606115412821 	--                 	2.5803387332199295 	2.7736354156478846 	7     
NGC4068    	96.78963166966783 	41.54061445050122  	7.062358258230496 	0.4887245630255008 	--                 	0.8405141976807391 	0.8503267590600307 	6     
NGC4085    	5.04806135357998  	0.8142034441258033 	7.744265100422505 	0.3324799942890315 	--                 	11.869019174236152 	15.00916215720931  	7     
NGC4088    	53.90975905483583 	2.5097653191264353 	6.458988093421415 	0.4458155762161234 	--                 	4.449252206068856  	4.6974032996497375 	12    
NGC4100    	3.4160795771424257	0.15009136982172344	8.227118298406802 	0.4239023550404357 	--                 	11.527725060540039 	12.041873931581629 	24    
NGC4138    	2.324814218878256 	0.12512455429915265	8.43347321681412  	0.49328894849279514	0.5776432610933003 	3.096591375496441  	3.127232530565256  	7     
NGC4157    	19.980439054653647	0.6747868643922205 	6.810005068357755 	0.5334463972650006 	0.5622537402322766 	4.409891008597847  	4.568599463064601  	17    
NGC4183    	3.400880192652589 	0.1617925876618739 	7.826666836128911 	0.47383410085703415	--                 	7.951003858376837  	8.005496651903522  	23    
NGC4217    	5.378888742439733 	0.32170387215548646	7.8776750758707434	0.5467218956853895 	0.2066921893936068 	22.43553055147706  	44.00694740651067  	19    
NGC4559    	7.727356024450445 	0.3684957570076512 	7.1736835269643375	0.5421166692832214 	--                 	6.8885089259604255 	7.011869732315803  	32    
NGC5005    	6.809527773969676 	0.5936815844786117 	7.770123136493624 	0.5085794556510062 	0.5470929205797693 	1.0130926618839229 	1.1792741664437258 	18    
NGC5033    	6.520865282505377 	0.14624053111696292	7.831437394305409 	0.4613883235621681 	0.48463012083972773	39.790824960635504 	40.77273620435785  	22    
NGC5055    	10.586129512410603	0.19392067251164322	7.262842372287595 	0.43274479762142926	--                 	51.54355737501667  	51.93716490607258  	28    
NGC5371    	999.9999997745432 	21.626297572978874 	5.642406311809446 	0.6633514590014127 	--                 	137.33899103151398 	138.84632878825636 	19    
NGC5585    	5.2872229013348315	0.4824108486619372 	7.3528125486103875	0.6071558261293857 	--                 	94.72918664109055  	95.4403442706041   	24    
NGC5907    	43.973132592567374	0.8736962565580643 	6.254077036313114 	0.9802402831453021 	--                 	84.72900388280728  	93.27658945675145  	19    
NGC5985    	4.491220810122145 	0.12935543807955485	8.507623929270157 	0.24651415682469727	0.7301830508395533 	80.51217141760138  	90.67221713809525  	33    
NGC6015    	20.440247169982943	0.6992900160787868 	6.682017657234165 	1.070802898933973  	--                 	369.71588728705126 	380.65475121716696 	44    
NGC6195    	23.60485456110265 	0.6479509898738031 	6.798283099103587 	0.3931230609766373 	0.7600158268196773 	30.47413886558861  	32.61908256392023  	23    
NGC6503    	4.99768330253713  	0.21266737457604806	7.561592682020671 	0.5648401471035389 	--                 	65.78686833871207  	66.06729739937087  	31    
NGC6674    	75.49797903256778 	1.0426457537987541 	6.040221744380638 	1.4244002756664118 	0.660015332034746  	14.393234016479221 	35.236410475302904 	15    
NGC6789    	1.3212306304508152	1.860888211902557  	8.745269044061661 	0.5011978715198235 	--                 	0.497226018772968  	0.4973340152707232 	4     
NGC6946    	7.337333109432812 	0.3596731916388634 	7.38015119099146  	0.5483918063790406 	0.5713471954264927 	79.52551917313484  	79.73164939944868  	58    
NGC7331    	15.769923430969024	0.43431350677414005	7.138868969669531 	0.42248762812861207	0.5003938649676221 	39.92512940114996  	41.08187267062743  	36    
NGC7793    	3.0941792883826644	0.39316128187835636	7.70059667804276  	0.7060016386080028 	--                 	32.76796335194593  	35.01303719227156  	46    
NGC7814    	5.373016906957727 	0.27511607306491176	7.985495433195461 	0.5148814511843618 	0.6209938418887309 	10.44135044886838  	10.479882720984886 	18    
UGC00128   	8.097272525956248 	0.15064693071546506	7.279233289118279 	0.3298339752599626 	--                 	157.61042808919217 	160.8747597499795  	22    
UGC00191   	2.0097009857563033	0.20137284426415863	8.02803488339849  	0.4569749167066547 	--                 	27.90935670772801  	28.06206291799345  	9     
UGC00634   	6.889514183266016 	0.3825382666999453 	7.271866205328588 	0.4932156048574128 	--                 	0.7067229774093451 	0.710243258345689  	4     
UGC00731   	2.356954848222583 	0.21603619140445304	7.792398536245579 	0.5025466530479299 	--                 	5.700922074009976  	5.701408885546886  	12    
UGC00891   	5.26296801072916  	0.7121742910323626 	7.145769257897659 	0.4892344869719728 	--                 	0.6309123390904793 	0.6398481479448473 	5     
UGC01281   	3.0016928142970185	0.601541646151707  	7.503418906476948 	0.492347657297468  	--                 	6.731097713829252  	6.735584206433648  	25    
UGC02259   	1.593364141169671 	0.19574498048767455	8.316338030347865 	0.4600004240946385 	--                 	13.568783381720646 	13.699912626734857 	8     
UGC02487   	9.13217366935617  	0.11361251143762344	8.000529594573646 	0.5398528179763046 	0.7591553671035475 	64.02062466928872  	65.17561273861006  	17    
UGC02885   	26.822401508954915	0.36212233709943187	6.8670173892212905	0.6114142172759242 	1.0641801204975454 	14.574507398134516 	21.53110460617411  	19    
UGC02916   	7.451290024129501 	0.19608657958235529	7.664117357289513 	0.46093107419902396	0.5325686025201686 	393.1696109377103  	393.56253243245345 	43    
UGC02953   	15.376253051141326	0.24645380751949555	7.24034142321984  	0.7753291369290485 	0.6840928384756135 	663.6763275418491  	667.6304533847665  	115   
UGC03205   	21.930126136528738	0.5477054479652532 	6.779563708769852 	0.8923858776667041 	1.180434810283811  	161.6487049207999  	176.6152673793349  	48    
UGC03546   	7.0222079517029785	0.24023975202541833	7.629204917932771 	0.5052967143159627 	0.48651874365088926	16.7478727729989   	17.57900791088977  	30    
UGC03580   	9.59395041171256  	0.35454362201450706	7.08910108871705  	0.6459520418139869 	0.17850233065750315	115.34757309040658 	144.30579036286616 	47    
UGC04278   	7.291695988981808 	1.0899396097132745 	7.3012573356881525	0.6421136170721709 	--                 	12.584833663989311 	13.76513937748146  	25    
UGC04325   	1.360284497952978 	0.2433424862169907 	8.49139378435435  	0.4955343055138409 	--                 	2.4685220621466404 	2.4700401608027396 	8     
UGC04483   	0.5364556872871205	0.4433518076753062 	8.106002455520445 	0.49635943786335257	--                 	1.489574877122319  	1.4905821271717103 	8     
UGC04499   	2.985549804478609 	0.3649816386893165 	7.586611641857406 	0.479982066239789  	--                 	1.6365693645842394 	1.6680578435692188 	9     
UGC05005   	10.641309344251756	0.3719437030496944 	6.810209303047108 	0.5000077609766523 	--                 	0.11765213570858894	0.11765214025275952	11    
UGC05253   	8.007276610724    	0.1502585214997936 	7.739045961997403 	0.30506009661442646	0.7274469973706402 	66.3692965622923   	71.67368566572998  	73    
UGC05414   	3.2043855442506337	0.7796558501826358 	7.470236148849565 	0.5038271776392295 	--                 	0.34719787490505044	0.3482945353123107 	6     
UGC05716   	3.642390654308574 	0.2944535694671442 	7.441155970916928 	0.8897992349251579 	--                 	30.824452711650537 	37.0905642644414   	12    
UGC05721   	1.030223815208706 	0.1528521981021819 	8.66959745254726  	0.5251535551011329 	--                 	8.152938467120991  	8.198376955191028  	23    
UGC05750   	7.438706965609104 	0.32554516260871347	6.914659501095473 	0.498166123815466  	--                 	1.0572832062560447 	1.0575378681469438 	11    
UGC05764   	0.9836495558981625	0.271726396656951  	8.356089329441637 	0.49185728203603096	--                 	20.251722098534295 	20.256807070239716 	10    
UGC05829   	3.2643311872664666	0.4724068288374047 	7.384173502084453 	0.5002019322397467 	--                 	1.95680973562495   	1.9568128107626808 	11    
UGC05918   	1.4759216020139976	0.3309241260121071 	7.77004249319661  	0.4995384766984543 	--                 	0.2584570024275157 	0.25847308727353274	8     
UGC05986   	3.3027606084805092	0.3509841241743368 	7.959825686617199 	0.5011920483844776 	--                 	11.319569964500884 	11.31967691480108  	15    
UGC06399   	3.4829878949043445	0.4436927254655216 	7.661345181845471 	0.4986576762064496 	--                 	0.3298005139165813 	0.32993681848898027	9     
UGC06446   	1.9621066223037442	0.19198694934478905	8.077639177155726 	0.5129921871164035 	--                 	6.719899176012185  	6.732310799293419  	17    
UGC06614   	22.05616267692737 	0.34147952743346294	6.7936557171060565	0.4854089376645142 	0.6011629358291812 	0.7867126244600896 	0.8033270543907329 	13    
UGC06667   	3.0952125051211663	0.394294586639639  	7.778563365021964 	0.49944902644107614	--                 	0.6594825152585108 	0.6595054434034643 	9     
UGC06786   	9.509543455043131 	0.27928174610993045	7.559832529457939 	0.8085680675549052 	0.8931429557335127 	88.3620537699617   	95.70450515535151  	45    
UGC06787   	37.05645309198449 	0.9964090640490586 	6.7281464672566385	2.138488878903955  	0.450350420919508  	1235.7302344610832 	1277.116157575675  	71    
UGC06818   	15.858583910573792	2.2720034255836374 	6.932465481273282 	0.44326270955134256	--                 	6.624990197996736  	6.898611331960726  	8     
UGC06917   	3.6296782152447755	0.34667413708164047	7.756861088290318 	0.4887907495680872 	--                 	1.7401424369339793 	1.74983882924785   	11    
UGC06923   	3.268020075776077 	0.6333372239876117 	7.655167327584107 	0.4781020632282867 	--                 	1.8468660651214388 	1.8846939284790543 	6     
UGC06930   	3.6761006544390322	0.22131852224196463	7.718612504030301 	0.4909703098095617 	--                 	1.392551156127099  	1.3988155213202345 	10    
UGC06983   	3.2046907334198687	0.2043807865701447 	7.891915158794532 	0.5083827265814038 	--                 	6.3408591767031535 	6.346073145522753  	17    
UGC07089   	6.492900258438066 	0.7088319059430204 	7.041088163431066 	0.5111073172374369 	--                 	1.5073236056061    	1.5164287618064818 	12    
UGC07125   	4.72815444283949  	0.2531131928714931 	6.989203167041856 	0.49106710277692406	--                 	2.6995106374747513 	2.705640217086847  	13    
UGC07151   	1.583467670676636 	0.28790321285029746	8.082761371007471 	0.5143517502511902 	--                 	8.120590216744361  	8.13569516177482   	11    
UGC07232   	953.5777116794794 	1162.899648389609  	8.078580145584366 	0.5006823987531431 	--                 	0.22385713463562418	0.22389221892431596	4     
UGC07261   	1.4786624347175055	0.22168852094715225	8.19973251879052  	0.4756788668596292 	--                 	1.764803095587505  	1.8117019660073534 	7     
UGC07323   	5.116138340735375 	0.8790615705730885 	7.355419498729893 	0.5286014571826013 	--                 	2.2070646917264867 	2.265427287268646  	10    
UGC07399   	1.5428711656059562	0.251691870408802  	8.488963597548889 	0.5357129673020433 	--                 	6.907905023664597  	6.997678094262473  	10    
UGC07524   	3.6182819099194115	0.3384735182338084 	7.490185164998483 	0.5392171001230783 	--                 	6.532192643367727  	6.639735005403608  	31    
UGC07559   	2.0083539597613207	0.7938157943720636 	7.325112401109303 	0.49497472977572304	--                 	0.5070036003459216 	0.5089281571691426 	7     
UGC07577   	998.7128786790446 	590.954366082275   	6.361757335058079 	0.4923652984204165 	--                 	0.8791446718120556 	0.8836103430323126 	9     
UGC07603   	1.5190541664867492	0.36959955388972   	8.122122965590064 	0.4802088208755289 	--                 	1.9694437580155473 	2.000208465692275  	12    
UGC07690   	0.6979928621333746	0.16900553562551443	8.612451975884897 	0.4985921444949889 	--                 	0.5555404458745422 	0.5556904036763172 	7     
UGC07866   	1.015685784008061 	0.4377955965551988 	7.755625789487306 	0.4994633254670709 	--                 	0.3418089383215948 	0.3418306912107128 	7     
UGC08286   	1.7601594644890257	0.21892530652848582	8.208540793162767 	0.42778585928699553	--                 	17.572314101126988 	18.03123336049014  	17    
UGC08490   	1.6102638648426737	0.1586466861913964 	8.247581564405984 	0.738384608611816  	--                 	13.988568997071482 	16.855245700320335 	30    
UGC08550   	1.3148726075268873	0.24531205364307596	8.109393760552738 	0.5144711018610095 	--                 	8.440665532303536  	8.456019173009496  	11    
UGC08699   	10.455295083378779	0.40682082036493306	7.226846222930499 	1.0141890776526283 	0.6615341876590155 	32.992545182280224 	42.60637622267035  	41    
UGC08837   	999.2390885095904 	237.9140686927596  	6.716271358143357 	0.48059158267304625	--                 	2.034971636599253  	2.064534464633894  	8     
UGC09037   	9.70769169119797  	0.347199273647996  	7.212640212394381 	0.2571914622555894 	--                 	19.198031870565003 	27.53357787923862  	22    
UGC09133   	26.892851823367817	0.2482951881023711 	6.628946817749635 	0.9740851270481478 	0.5258072496165243 	493.75931519434744 	502.4763016783936  	68    
UGC09992   	0.5254630533151339	0.13508047643062568	8.30287745397508  	0.5000229548796158 	--                 	0.07306368290907148	0.07306372266104688	5     
UGC10310   	2.136708799639731 	0.2760605684289058 	7.850871152519087 	0.5025948828858134 	--                 	0.4669981021780961 	0.4675034787549727 	7     
UGC11455   	7.989354170063589 	0.19054028547730953	7.8983742013345095	0.2403868673979575 	--                 	54.92986973050948  	65.04603942149444  	36    
UGC11557   	9.551841954677098 	0.904530488132301  	6.706713542879959 	0.3991749841253666 	--                 	8.066909353131074  	9.02352416792726   	12    
UGC11820   	8.07855741816899  	0.510654704056194  	6.867553492118341 	1.4452634359079044 	--                 	19.500928415623555 	40.75090889682239  	10    
UGC11914   	999.9995294018066 	101.72935192286945 	7.389718401437657 	0.6066355361423965 	1.0192943920629252 	29.799239682573415 	35.80095950789536  	65    
UGC12506   	5.394740666410702 	0.10791639660753556	8.159340276253712 	0.42863321954184563	--                 	20.001869529748365 	20.449218856823418 	31    
UGC12632   	2.8510745129853854	0.2674553952143889 	7.623363811008746 	0.5007225034868904 	--                 	0.8543360694257621 	0.8543753955663703 	15    
UGC12732   	4.034116513530529 	0.26195561776172266	7.517600910364762 	0.5601567255063988 	--                 	18.926795279948713 	19.17023440280696  	16    
UGCA442    	2.824070260643567 	0.4461406414918747 	7.509475398170997 	0.5002997115751316 	--                 	3.720009662208578  	3.720016435119831  	8     
UGCA444    	1.2533380309294184	0.47837329424786956	7.732751790539957 	0.5058519622356037 	--                 	7.3952989920374135 	7.397852712219993  	36    


==> SupplementaryMaterial/MONDgdIndividualFits.tsv <==
# Normalized additional velocity distribution: 
#   testing the radial profile of dark matter halos and MOND.
# by D. C. Rodrigues, A. Hernandez-Arboleda, A. Wojnar
# 
# MOND_dist individual fits for 153 SPARC galaxies with Gaussian priors on YD, YB and on the distance.
# 1st column: galaxy name.
# 2nd column: stellar disk mass-to-light ratio (YD).
# 3rd column: stellar bulge mass-to-light ratio (YB).
# 4th column: multiplicative factor that changes the galaxy distance.
# 4th column: minimum chi-squared value (Chi2) (- 2 log likelihood + constant).
# 5th column: minimum effective chi-squared value (- 2 log posterior + constant).
# 6th column: number of data points for the galaxy circular velocity (N.Data).
# 
# Galaxy     	YD                 	YB                 	deltaD             	Chi2              	Chi2eff           	N.Data
CamB       	0.2992574404279124 	--                 	0.2753978971711052 	37.68166630005856 	130.33738140420954	9     
D512-2     	0.47809734337332543	--                 	0.7571465999178054 	0.3744790645892877	1.067632206502371 	4     
D564-8     	0.22658123335418112	--                 	0.9000946270901905 	36.191627821107375	57.84423614212983 	6     
D631-7     	0.1565391455943399 	--                 	0.8617846214293423 	184.9525470596521 	245.52918726875902	16    
DDO064     	0.49132543252206967	--                 	0.9124823618693502 	3.732616177035602 	3.8234970753366264	14    
DDO154     	0.20047068138521523	--                 	0.9105406220418923 	30.782413074888908	49.80242935533582 	12    
DDO161     	0.24176269561009164	--                 	0.6123312559494289 	39.4384836285618  	51.06745856508784 	31    
DDO168     	0.3568659779044276 	--                 	0.8079017091996232 	126.52980376586869	143.7892377721839 	10    
DDO170     	0.8138616523481553 	--                 	0.5925226753129866 	24.1834993464297  	30.504997704831652	8     
ESO079-G014	0.5406047655652997 	--                 	1.0602710501910337 	45.268264523052494	45.441455102900456	15    
ESO116-G012	0.36092859974761105	--                 	1.369103466281143  	28.371485219180116	31.88883742680337 	15    
ESO444-G084	0.5694831098844713 	--                 	1.438759900232834  	19.515416412513346	39.327178768709814	7     
ESO563-G021	0.6492698660005884 	--                 	1.1889740598011578 	481.68255083316467	484.5639084847705 	30    
F565-V2    	0.5185235049619448 	--                 	1.1700551928386302 	1.7719148588158211	2.5142925494259356	7     
F568-3     	0.44407470151537093	--                 	0.9703203513261135 	45.928004112782816	46.2814611961071  	18    
F568-V1    	1.21564261225777   	--                 	1.2034084345938916 	8.78192895317099  	27.806363084591805	15    
F571-8     	0.14109565065529533	--                 	2.0914494878964387 	381.16785709681415	440.91738822072244	13    
F571-V1    	0.46342676980706177	--                 	0.916872784604873  	1.3235523555856585	2.125121030414739 	7     
F574-1     	0.706034705900575  	--                 	0.9670628337472725 	26.56323913843228 	28.917408266481743	14    
F583-1     	0.9776443280288504 	--                 	0.9278259129871931 	43.9037336660938  	52.46745694819353 	25    
F583-4     	0.465447642738836  	--                 	0.871025218481169  	1.2540896420273948	1.7635643914894592	12    
IC2574     	0.06857585717692173	--                 	0.8468308067005945 	45.64206819872229 	129.05101522542074	34    
IC4202     	0.9162922994633355 	0.5238579027978789 	0.86520882560806   	904.674076179868  	913.7731406057751 	32    
KK98-251   	0.4480350506540711 	--                 	0.4843367617310365 	13.294090629279445	16.475758978086798	15    
NGC0024    	1.0844180177316685 	--                 	1.0401936984639808 	19.719751584915958	31.688880726686993	29    
NGC0055    	0.19294658144517743	--                 	0.7822658437737854 	26.815895722620883	61.36030427117951 	21    
NGC0100    	0.3014848750301737 	--                 	1.1680343315748638 	19.88970609362596 	25.030439916239118	21    
NGC0247    	0.744703382436354  	--                 	0.8461844517331354 	75.81091193537185 	87.77642695075721 	26    
NGC0289    	0.9249108284589342 	--                 	0.6424321062127041 	51.42218696583984 	60.60369993742599 	28    
NGC0300    	0.5194318724082955 	--                 	1.087283793707012  	25.07687199232265 	28.40034149604233 	25    
NGC0801    	1.4679916505131017 	--                 	0.3847696799345241 	74.82262357224832 	134.55279950981833	13    
NGC0891    	0.3332494738103904 	0.4304771334955247 	1.1401297758996618 	99.1167075700518  	112.01456397167088	18    
NGC1003    	0.3766756762468653 	--                 	0.9472061859316667 	158.40084655962193	159.94477502396515	36    
NGC1090    	0.7895572539495453 	--                 	0.6290626596683597 	51.98148568592533 	58.11979445527327 	24    
NGC2403    	0.5203338092653595 	--                 	1.101502021662249  	937.8427209447643 	941.8913730948286 	73    
NGC2683    	0.5402536150094273 	0.6245623843198737 	0.9648417845791983 	22.459820426854264	23.098713692901104	11    
NGC2841    	0.8139723911406107 	0.9265148453377606 	1.1476959322320734 	69.19129515533535 	79.44392499059578 	50    
NGC2903    	0.2820343417314361 	--                 	1.4356931839013556 	266.1237018461804 	274.4164859425765 	34    
NGC2915    	1.13864585565288   	--                 	1.1669956629858964 	74.7132624992469  	98.98025381927306 	30    
NGC2955    	0.337572081326535  	0.8020588890706903 	0.9456101369823741 	80.09297637599187 	84.88773997070675 	24    
NGC2976    	0.37438218516641314	--                 	1.0040040562433874 	32.43756310502614 	34.022818652172965	27    
NGC2998    	0.8624290975870077 	--                 	0.6878429735687603 	36.4119169110647  	46.36063683026915 	13    
NGC3109    	0.24479382902912747	--                 	1.1448268434184805 	89.59292279324355 	106.78534513391043	25    
NGC3198    	0.7744552411185639 	--                 	0.736525965856186  	78.53080691964915 	88.8867417159574  	43    
NGC3521    	0.46480396096395743	--                 	1.1139549215500608 	19.35425330577129 	19.600286682838238	41    
NGC3726    	0.462429493497494  	--                 	0.7623664511887678 	26.522956654761927	29.565433112665026	12    
NGC3741    	0.33029734108421727	--                 	1.0715148638196663 	14.023321782315247	19.089155730034534	21    
NGC3769    	0.41501422509649577	--                 	0.8971297010629508 	8.333343106137345 	9.536524066859329 	12    
NGC3877    	0.4589762283859426 	--                 	0.8845082443785551 	87.45758098857421 	88.28727466362459 	13    
NGC3893    	0.46150084200739294	--                 	1.0806324890474452 	6.787807944493786 	7.2459374464316895	10    
NGC3917    	0.6006405835794285 	--                 	0.9129916112939389 	45.96572263003774 	46.9925025842206  	17    
NGC3949    	0.44358220123887876	--                 	0.9579239364218742 	2.1928522877462946	2.55498685581869  	7     
NGC3953    	0.5925686365681458 	--                 	0.8927934425745293 	17.456153032892125	18.596144380351713	8     
NGC3972    	0.5106428189400231 	--                 	1.0611644760643577 	12.21885655075803 	12.42116199044944 	10    
NGC3992    	0.7582111703749126 	--                 	0.8809034180080685 	21.955290716069143	26.730935030526847	9     
NGC4010    	0.3819261129278081 	--                 	1.0056017972402032 	23.200339813601694	24.570647813656997	12    
NGC4013    	0.3448139031944338 	0.7026159472964115 	1.0331927480447878 	57.36533343090245 	60.49710797616181 	36    
NGC4051    	0.4392448901921972 	--                 	0.8215269778131328 	10.431933821412734	12.399729363174087	7     
NGC4068    	0.2245344691585106 	--                 	0.8086521584334878 	16.07394833559635 	42.60913891488882 	6     
NGC4085    	0.3740544193201951 	--                 	0.9276665945061999 	26.012058300566455	27.871779003357336	7     
NGC4088    	0.39484652800989434	--                 	0.7411120211281857 	6.216292133434335 	10.742243338041646	12    
NGC4100    	0.7548873491635266 	--                 	0.8371771462610652 	35.03207570624524 	39.607376038684016	24    
NGC4138    	0.5617375802117583 	0.5988847470106641 	1.0092420624682354 	7.08637998309122  	7.346539718318252 	7     
NGC4157    	0.43190533139636356	0.567857016913186  	0.8697793704343558 	9.010083770473233 	10.350595558482848	17    
NGC4183    	0.8202767187238268 	--                 	0.7165245780822685 	23.357418567238017	32.14528000668775 	23    
NGC4217    	1.0019009104871788 	0.18294840095321913	1.0566260977930053 	37.30182457817486 	73.18697916171732 	19    
NGC4559    	0.5192888272346616 	--                 	0.7426706050284307 	14.076214906691535	14.83899908889303 	32    
NGC5005    	0.5309488950003362 	0.5293498940619934 	0.9958303127888929 	1.036581375471432 	1.402846780471521 	18    
NGC5033    	1.02835956290989   	0.4313692387191023 	0.80946379105971   	137.7880919605119 	150.05459438388993	22    
NGC5055    	0.5423773716301039 	--                 	0.7286130439396119 	192.48443674827854	272.81507687869896	28    
NGC5371    	3.485949761105652  	--                 	0.17910425380531517	168.81745248788928	250.73435239055453	19    
NGC5585    	0.2330366736232559 	--                 	1.1060366132497268 	142.292691505667  	153.40964383074345	24    
NGC5907    	1.110511216522898  	--                 	0.597457115143904  	133.9054593329181 	205.7884195037563 	19    
NGC5985    	0.5974395307089048 	3.4268086371907156 	1.2120397816651582 	205.9471080061916 	264.533350283537  	33    
NGC6015    	1.1472585896030263 	--                 	0.6890177372891753 	446.3694385051528 	460.45381607523507	44    
NGC6195    	0.28975268293094986	0.823330012495962  	0.8430235850667696 	41.14877858534087 	51.10791998745861 	23    
NGC6503    	0.45882576965068816	--                 	1.0309389291193454 	80.1155352275457  	80.6451634150711  	31    
NGC6674    	0.9944709666170611 	1.1598718165638067 	0.7567191189627158 	125.38099383400015	143.984184322528  	15    
NGC6789    	0.7892357124311855 	--                 	1.0479102283386401 	13.909691497683367	18.717273850895424	4     
NGC6946    	0.6305611153283663 	0.7130291537390587 	0.7506171108405642 	81.30703529427822 	83.57177107700112 	58    
NGC7331    	0.3253095670876662 	0.5353066229013426 	1.0700821798642612 	41.55995132406702 	45.761846829773475	36    
NGC7793    	0.4836593384870618 	--                 	0.9704033878825702 	36.701641665655856	37.07479844706642 	46    
NGC7814    	1.167736022816772  	0.507853864015408  	1.1010510530979551 	18.20857517223414 	37.163845693120486	18    
UGC00128   	2.5074509186284497 	--                 	0.5438901446899798 	121.35414041132537	179.58934309127648	22    
UGC00191   	1.144290295859199  	--                 	0.6745255515583854 	22.949271970123547	37.06898639385676 	9     
UGC00634   	0.494266513138553  	--                 	1.0294429232101592 	2.355566571820912 	2.3720357800872462	4     
UGC00731   	2.7004903289926547 	--                 	0.7474841992741621 	53.9544129266064  	108.31451856280093	12    
UGC00891   	0.3483582533152845 	--                 	0.8943101584676053 	47.81519868298583 	50.39927007495502 	5     
UGC01281   	0.4267695969337406 	--                 	0.9808050767751973 	32.9325544139801  	33.58322811873744 	25    
UGC02259   	1.1995628115262806 	--                 	0.9323080176384492 	38.53483519055011 	53.031431637905904	8     
UGC02487   	1.8466453012028257 	0.8288138998807539 	0.7167725255672596 	59.618614706238745	97.32427086711994 	17    
UGC02885   	0.44972611558447956	0.977137415816934  	1.040655151970723  	13.056154616842168	17.919350336526804	19    
UGC02916   	1.2931191042662602 	0.6725887244632448 	0.7584477428281141 	460.68279987443765	480.5568472628713 	43    
UGC02953   	0.6121859309130685 	0.6305869387604575 	1.1102299754341625 	636.8606379122979 	637.8151495223333 	115   
UGC03205   	0.6811008184403384 	1.43372062189271   	0.852906854008459  	172.54910187890812	189.20418090863   	48    
UGC03546   	0.6687568968186113 	0.4993740366199767 	0.8711080501376837 	23.053108031485408	25.54781298860948 	30    
UGC03580   	0.2917260730352408 	0.11221116185862352	1.0928993123525483 	101.63827831106701	160.2655661454316 	47    
UGC04278   	0.5645741411784251 	--                 	1.0987181941326618 	57.63358108156458 	58.02035664117896 	25    
UGC04325   	0.9991948558105133 	--                 	1.068737336787077  	50.663494908501065	59.75685029855091 	8     
UGC04483   	0.42803407927310305	--                 	0.6910591031284883 	4.822846785014001 	16.357864001226794	8     
UGC04499   	0.5355937224518988 	--                 	0.7716673562435763 	9.353040373034888 	10.021521649981747	9     
UGC05005   	0.4369372826157362 	--                 	0.7387103275667067 	2.185260714306264 	4.247673866224823 	11    
UGC05253   	0.5813649205951714 	0.6635645501713402 	1.0165317146503026 	328.60242949393955	329.22680560921714	73    
UGC05414   	0.4133768310123669 	--                 	0.785885577027394  	3.709078887956416 	4.901138057414595 	6     
UGC05716   	1.394232598342156  	--                 	0.7526897603255011 	51.45104172321578 	72.27391188777051 	12    
UGC05721   	0.6544750727160198 	--                 	1.4752547716242947 	36.305267372788485	40.19286726466156 	23    
UGC05750   	0.48135424727008486	--                 	0.7017222201975304 	6.445612425823082 	8.712329905702186 	11    
UGC05764   	3.773683998851977  	--                 	0.954672471741608  	107.24559778367056	184.32094544099976	10    
UGC05829   	0.6115986838386648 	--                 	0.7255868004267788 	3.9348223394999433	5.53837504625502  	11    
UGC05918   	0.5494566981032466 	--                 	0.8454078959433253 	5.172154913611173 	5.605035189745271 	8     
UGC05986   	0.3376846792621094 	--                 	1.6380364705177495 	38.49991114577705 	45.92526221617883 	15    
UGC06399   	0.5409782042376065 	--                 	1.0531962709990474 	2.6857272116917934	2.949457078225973 	9     
UGC06446   	1.0466102590059767 	--                 	0.9766903062477744 	13.706036959269506	24.004299428642703	17    
UGC06614   	0.4640616000275251 	0.4187585197543302 	0.9332837176471593 	8.990937040278657 	11.980439267014505	13    
UGC06667   	1.105123976723093  	--                 	1.314366582244762  	32.984605129490845	49.97172306062013 	9     
UGC06786   	0.2744417950104914 	0.3399050929300804 	2.059895232132569  	57.64015960646053 	88.51653036891474 	45    
UGC06787   	0.44097275900804633	0.28110047794397974	1.8733815693902633 	1361.8848482513777	1385.253354717592 	71    
UGC06818   	0.3149987916017374 	--                 	0.8674253101221779 	25.384423398591473	30.322054118307175	8     
UGC06917   	0.5475950460278483 	--                 	1.0169843828871716 	10.268389873102677	10.439286229457164	11    
UGC06923   	0.4323987114147097 	--                 	0.9165765839015952 	4.422782542585624 	5.181540738740596 	6     
UGC06930   	0.5901725862798773 	--                 	0.829183421728653  	10.01267678085829 	12.043810043523578	10    
UGC06983   	0.7934944840825302 	--                 	0.9602845809274252 	17.104328715849082	21.209085949164376	17    
UGC07089   	0.36682952024919396	--                 	0.7363220492068315 	3.6848659590583885	9.098276045645166 	12    
UGC07125   	0.9248546394240031 	--                 	0.37828550876275724	15.610132798730406	27.09775660813927 	13    
UGC07151   	0.5153172594605084 	--                 	0.923363055326161  	29.569423250782656	31.984501697161146	11    
UGC07232   	0.4856902898380657 	--                 	1.0080409717955496 	6.392855934875521 	6.426676722445381 	4     
UGC07261   	0.5536119414472803 	--                 	0.9308657381116912 	3.89255593634189  	4.141339464078342 	7     
UGC07323   	0.4137515124897927 	--                 	0.8459446295112265 	4.478425260187243 	5.41830992776035  	10    
UGC07399   	0.6401969207948213 	--                 	1.890974750989695  	12.860227721741989	22.8259208722261  	10    
UGC07524   	0.6081267913401653 	--                 	0.8092750157721755 	60.68107772332576 	75.59290918380646 	31    
UGC07559   	0.28057317314373226	--                 	0.8412788947943466 	20.04921584951032 	36.30188922332319 	7     
UGC07577   	0.2814772161373873 	--                 	0.7631938447239018 	61.000846186324154	89.48585523816848 	9     
UGC07603   	0.3622716802612884 	--                 	1.3833758713099924 	13.802813552588237	17.394089727061854	12    
UGC07690   	0.6002559787518547 	--                 	0.8096894631376674 	6.327552776774701 	7.360874341854065 	7     
UGC07866   	0.33900312624580964	--                 	0.913663633634891  	10.561129079417665	16.352159328526568	7     
UGC08286   	1.0750154595083627 	--                 	0.9875742534770512 	37.500453801832826	48.70032413254407 	17    
UGC08490   	0.874772318773387  	--                 	1.049870566447384  	8.784313479286862 	14.87701482104448 	30    
UGC08550   	0.7392813617416852 	--                 	0.9500578301110949 	12.37753863993339 	15.290084192870903	11    
UGC08699   	0.5966972092729188 	0.6949085352248124 	1.0559759059430616 	34.45861325379904 	35.50511831580414 	41    
UGC08837   	0.1736318033932828 	--                 	0.7690530973963022 	19.839870402555253	62.33315350476009 	8     
UGC09037   	0.21257581653552285	--                 	0.9162908546333068 	36.385955940632584	50.87798740597844 	22    
UGC09133   	1.6271687368598515 	1.0972246237572931 	0.5132230150386269 	465.43427198201164	504.51262475303946	68    
UGC09992   	0.49860003499000993	--                 	0.4991751289463682 	2.6803417294873846	5.467440580584316 	5     
UGC10310   	0.6171792791440684 	--                 	0.7980497562512451 	7.345916726481243 	8.627376228783726 	7     
UGC11455   	0.4241392181223709 	--                 	1.0223843041036587 	161.91742224035605	162.45032935502948	36    
UGC11557   	0.4240062077477489 	--                 	0.48002653716577404	11.480036417418681	16.31861919381967 	12    
UGC11820   	1.0257933007163091 	--                 	0.6669670665201125 	14.05463932180432 	25.026990744740758	10    
UGC11914   	0.24257942308597508	0.5069117661304958 	1.9435000210335458 	114.5722377029831 	134.75022980776714	65    
UGC12506   	1.144812737315573  	--                 	0.8490496547261661 	63.411089530728255	78.61472345863345 	31    
UGC12632   	1.1094861805043146 	--                 	0.6717272927181946 	21.631380691336815	34.811677771592834	15    
UGC12732   	1.0659779456128886 	--                 	0.7814373597622112 	6.531634046357889 	17.861356769687625	16    
UGCA442    	0.45697007534038386	--                 	1.008406484050038  	35.11921750813813 	35.29958847526253 	8     
UGCA444    	0.48386539339698403	--                 	0.8007562017589085 	15.19573596803999 	30.46644792221582 	36    


==> SupplementaryMaterial/MONDindividualFits.tsv <==
# Normalized additional velocity distribution: 
#   testing the radial profile of dark matter halos and MOND.
# by D. C. Rodrigues, A. Hernandez-Arboleda, A. Wojnar
# 
# MOND individual fits for 153 SPARC galaxies with Gaussian priors on YD and YB.
# 1st column: galaxy name.
# 2nd column: stellar disk mass-to-light ratio (YD).
# 3rd column: stellar bulge mass-to-light ratio (YB).
# 4th column: minimum chi-squared value (Chi2) (- 2 log likelihood + constant).
# 5th column: minimum effective chi-squared value (- 2 log posterior + constant).
# 6th column: number of data points for the galaxy circular velocity (N.Data).
# 
# Galaxy     	YD                  	YB                 	Chi2              	Chi2eff           	N.Data
CamB       	0.058451148547583216	--                 	405.0999422716924 	491.9953298145644 	9     
D512-2     	0.35126889449838333 	--                 	3.0044161499736006	5.355434559023636 	4     
D564-8     	0.19818646567118756 	--                 	53.34231615188526 	69.49435656009041 	6     
D631-7     	0.11323930252404743 	--                 	272.2679602507379 	313.86695392260174	16    
DDO064     	0.4364077148144917  	--                 	4.557493268343658 	4.906509372047281 	14    
DDO154     	0.06604100814163481 	--                 	315.4676178339744 	392.7591995789036 	12    
DDO161     	0.05                	--                 	3266.292883349146 	3366.2928833491455	31    
DDO168     	0.16638735650313213 	--                 	201.85030067317584	224.68433257384862	10    
DDO170     	0.07367612715404946 	--                 	733.267491773657  	802.4305355777235 	8     
ESO079-G014	0.6017483486586597  	--                 	45.18693434767691 	45.83407258640413 	15    
ESO116-G012	0.7530455366594171  	--                 	64.45394108253734 	67.6170472418502  	15    
ESO444-G084	2.2396054811088244  	--                 	66.1582247526742  	108.56456637397962	7     
ESO563-G021	0.8334349540757826  	--                 	486.33449712270556	491.25853385217437	30    
F565-V2    	0.6285633106365565  	--                 	5.597025897818923 	6.584644923662772 	7     
F568-3     	0.4210991945049998  	--                 	45.9050960122778  	46.46139709029637 	18    
F568-V1    	1.6154468619055204  	--                 	8.8645099909438   	34.80546848167253 	15    
F571-8     	0.4832749748552362  	--                 	526.7106710662908 	526.7325031897494 	13    
F571-V1    	0.40512385902514636 	--                 	3.176367247080522 	4.0114375918119975	7     
F574-1     	0.6618142246485444  	--                 	27.675232105275533	29.15793024718916 	14    
F583-1     	0.8530307862038212  	--                 	48.286605161396295	53.66875928905067 	25    
F583-4     	0.3630762438038356  	--                 	1.6990024160062784	3.630328833967795 	12    
IC2574     	0.05                	--                 	333.45578958335057	433.45578958335057	34    
IC4202     	0.72647241681261    	0.44551111265397253	914.063389497101  	918.3675278145713 	32    
KK98-251   	0.14298732161450242 	--                 	321.2774234512903 	350.8353992566794 	15    
NGC0024    	1.1631212038908967  	--                 	19.114872422877415	32.55845903179456 	29    
NGC0055    	0.05914557780538094 	--                 	150.74365547810208	236.6854040087137 	21    
NGC0100    	0.40982667017103225 	--                 	26.815705786874886	27.56167979571209 	21    
NGC0247    	0.5354209124216994  	--                 	104.01592774249804	104.10428723999237	26    
NGC0289    	0.35198692117253055 	--                 	212.91120197602748	215.23510336532874	28    
NGC0300    	0.6267590676302214  	--                 	32.92183324615051 	33.88479513356243 	25    
NGC0801    	0.3069397856316371  	--                 	454.51767777558837	459.0085515875033 	13    
NGC0891    	0.4162077478579445  	0.45982295874332246	124.22119133923168	126.19118561051306	18    
NGC1003    	0.3108618286235279  	--                 	164.21286385011638	168.4730674656936 	36    
NGC1090    	0.3089089640386823  	--                 	174.45836588806128	178.83229865501175	24    
NGC2403    	0.6405106699589115  	--                 	1192.2376448759708	1193.3944820305812	73    
NGC2683    	0.5098035781407255  	0.6235490873333944 	23.625929881666156	23.66099504503581 	11    
NGC2841    	1.1053984359802929  	0.9504539682649923 	91.0038012737118  	106.86639004892268	50    
NGC2903    	0.500367676413694   	--                 	428.52112413772807	428.5211343292933 	34    
NGC2915    	1.5840542463443723  	--                 	89.78809544506612 	114.86816402219368	30    
NGC2955    	0.3048731576285538  	0.7565030966053913 	79.97858472174678 	85.60790469538553 	24    
NGC2976    	0.37711357167442305 	--                 	32.529471980255025	34.030044112936764	27    
NGC2998    	0.40819552835650613 	--                 	88.5848715616691  	89.36106359923198 	13    
NGC3109    	0.4436477669587257  	--                 	132.92855918377967	133.19824937636668	25    
NGC3198    	0.4478336831162645  	--                 	416.38694733055183	416.6159406752867 	43    
NGC3521    	0.5313307553219498  	--                 	21.080123073368433	21.149792416232387	41    
NGC3726    	0.2863688679783524  	--                 	35.80231931375471 	41.66085886630378 	12    
NGC3741    	0.39536130659186824 	--                 	25.015993596608645	26.055900811725934	21    
NGC3769    	0.33349724272422104 	--                 	8.632482713447914 	11.725781244050875	12    
NGC3877    	0.37998718885608523 	--                 	88.26109717772151 	89.68198619955527 	13    
NGC3893    	0.518983563448654   	--                 	8.065926648991201 	8.09211753774416  	10    
NGC3917    	0.5103170808321231  	--                 	48.111562751729004	48.119430620048675	17    
NGC3949    	0.4184612608619447  	--                 	2.1211058867606525	2.718862866938885 	7     
NGC3953    	0.5041966678568676  	--                 	19.723970525345376	19.725288191272387	8     
NGC3972    	0.5652630124766225  	--                 	12.559352197617834	12.843234051354948	10    
NGC3992    	0.6157504432634883  	--                 	28.779645229137333	29.597489246686724	9     
NGC4010    	0.38608744303913617 	--                 	23.314158106965877	24.574935122923115	12    
NGC4013    	0.36535087785325393 	0.7378704273610122 	58.20718653270063 	60.87078349164176 	36    
NGC4051    	0.32646869450622246 	--                 	12.36231398017414 	15.789568716000069	7     
NGC4068    	0.16103211140122675 	--                 	40.35658119090749 	64.56864119829979 	6     
NGC4085    	0.3344760822596253  	--                 	25.340874570219565	28.389562961652544	7     
NGC4088    	0.23516204822029035 	--                 	12.148737335045215	22.881094837584172	12    
NGC4100    	0.5690901125437875  	--                 	44.25362143423898 	44.56958948927042 	24    
NGC4138    	0.5697724533863807  	0.6008050572732897 	7.033989825954464 	7.355869414762658 	7     
NGC4157    	0.33708539764104345 	0.5607759728783474 	10.624688964310236	13.642874314413202	17    
NGC4183    	0.37858014529884976 	--                 	59.1076044977875  	60.56716255816575 	23    
NGC4217    	1.1102229732009412  	0.19490116695024146	37.81938975618787 	73.66875543938065 	19    
NGC4559    	0.26070399369404074 	--                 	50.37749759427906 	58.3763440751911  	32    
NGC5005    	0.5279218889355674  	0.5273699978628947 	1.03631651577     	1.406012373126367 	18    
NGC5033    	0.6668115700154972  	0.4332115464639737 	174.4927917801495 	178.056964911338  	22    
NGC5055    	0.3342623656334242  	--                 	1285.5271836981287	1288.5855733448716	28    
NGC5371    	0.29559330883442286 	--                 	986.5640688017736 	991.7750348710674 	19    
NGC5585    	0.2930137200561665  	--                 	170.5163380788813 	175.9025457852123 	24    
NGC5907    	0.4390981978734634  	--                 	484.0187249684118 	484.33691515931497	19    
NGC5985    	0.8340716726289762  	4.125069405184592  	194.74392539312313	269.78647380407625	33    
NGC6015    	0.6549668624721546  	--                 	612.6094528817321 	613.9841932661517 	44    
NGC6195    	0.19167821769389493 	0.6794879570111635 	41.1888994917783  	58.81949543367586 	23    
NGC6503    	0.49013427178419594 	--                 	82.8057576164898  	82.81324840383957 	31    
NGC6674    	0.5011411957113534  	1.801448536785939  	154.08352664792767	176.88144296805186	15    
NGC6789    	0.8111340311504146  	--                 	15.265187837758452	19.680339309209348	4     
NGC6946    	0.39529677184905065 	0.5722426210508106 	114.15880191872745	115.24247237006816	58    
NGC7331    	0.3708040547203053  	0.48519181854710597	47.992948311585785	50.52919596229137 	36    
NGC7793    	0.4601661040946691  	--                 	37.38931955206792 	37.519318587716775	46    
NGC7814    	1.4230855588666103  	0.5482691246924559 	22.873353105397932	43.66199004671735 	18    
UGC00128   	0.5497612541219463  	--                 	2058.6674366054385	2058.8372145905305	22    
UGC00191   	0.34707117014268046 	--                 	191.33753070563012	193.85138738962974	9     
UGC00634   	0.5682220538096255  	--                 	2.759065390366314 	3.0676243228280886	4     
UGC00731   	1.1082097302362972  	--                 	149.4964118589815 	161.44393923575927	12    
UGC00891   	0.15518950493461844 	--                 	57.21889040425499 	83.03622947735136 	5     
UGC01281   	0.4103682608233728  	--                 	33.108301239305035	33.84440073009124 	25    
UGC02259   	1.0366986932250402  	--                 	43.905538761458146	53.934322304001284	8     
UGC02487   	0.9607316104855882  	0.9679104209204491 	118.11505562525497	130.47303194490956	17    
UGC02885   	0.4899910009496511  	1.0126178448666003 	13.264483910359894	18.4384671551812  	19    
UGC02916   	0.7164151098057763  	0.4982250506119317 	493.5730777003813 	496.6644208584984 	43    
UGC02953   	0.7204589442964309  	0.6705933450265025 	708.659236352579  	711.409243156508  	115   
UGC03205   	0.48206729686964506 	1.278717663685625  	197.1226060854996 	207.9471022728598 	48    
UGC03546   	0.5146372269303988  	0.4636330941864142 	29.004025139734303	30.273609088182805	30    
UGC03580   	0.3766260099784186  	0.10586259331700347	131.27771640626173	189.55455545092704	47    
UGC04278   	0.6629162741118236  	--                 	58.12343352575597 	59.62378111100742 	25    
UGC04325   	1.1343736510511406  	--                 	47.6297779596694  	60.28815470052294 	8     
UGC04483   	0.24911756777322838 	--                 	61.15502404746526 	70.30962125919903 	8     
UGC04499   	0.25955108458216014 	--                 	27.62104728030961 	35.729141584546184	9     
UGC05005   	0.3051340102807034  	--                 	12.790443335521651	17.39058410048309 	11    
UGC05253   	0.6004097167840342  	0.6745583812819278 	328.5071702175415 	329.39759913652614	73    
UGC05414   	0.2361680659679497  	--                 	5.66528648772878  	16.276516594433122	6     
UGC05716   	0.6248371836964833  	--                 	375.6033548483217 	376.5403180959548 	12    
UGC05721   	1.4384025993512048  	--                 	59.888310672592965	80.94819123163785 	23    
UGC05750   	0.29443367310532625 	--                 	17.099100127346606	22.388296420540698	11    
UGC05764   	3.3328769749529212  	--                 	117.42258990121775	185.29535330199263	10    
UGC05829   	0.3900543608915335  	--                 	27.743829900672402	28.906881425134173	11    
UGC05918   	0.4330981972643295  	--                 	8.563399807317104 	8.952571515522967 	8     
UGC05986   	0.8880688988295606  	--                 	82.39937197576043 	88.62323219014964 	15    
UGC06399   	0.599231574827509   	--                 	2.748941356204838 	3.367125463581996 	9     
UGC06446   	0.9915912719811428  	--                 	15.317525205059209	24.159982211021347	17    
UGC06614   	0.4181924428840729  	0.37789576259944785	8.355810464976916 	12.989120464920163	13    
UGC06667   	2.2136919471616783  	--                 	26.998267289515596	68.74888522550431 	9     
UGC06786   	1.1660033694620509  	0.5261204991922321 	573.8887393374627 	587.7369131409546 	45    
UGC06787   	1.48501016869686    	0.4671307524958712 	1713.378941663876 	1736.9109359854442	71    
UGC06818   	0.2502201417959717  	--                 	23.693041497172594	32.731947762002655	8     
UGC06917   	0.5658463186261151  	--                 	10.199308430349745	10.487983498351426	11    
UGC06923   	0.3700556874529448  	--                 	4.5256842082727875	6.234009563770263 	6     
UGC06930   	0.39765247046634894 	--                 	17.95974785248111 	18.949102722563776	10    
UGC06983   	0.7295170980379151  	--                 	18.925933701638655	21.617681571809257	17    
UGC07089   	0.1987049847905845  	--                 	7.733798422729926 	23.794755748431548	12    
UGC07125   	0.05294704936556879 	--                 	868.4761874998236 	963.5636962547412 	13    
UGC07151   	0.4394479750536907  	--                 	35.12889916608159 	35.443199968458174	11    
UGC07232   	0.4900000355912352  	--                 	6.43986907853442  	6.447567197955119 	4     
UGC07261   	0.49569901187760096 	--                 	4.636555958183823 	4.637963671926355 	7     
UGC07323   	0.3000149164458904  	--                 	3.357199119312589 	8.27792785034438  	10    
UGC07399   	2.2318678739461864  	--                 	40.856280015491635	83.06709105982715 	10    
UGC07524   	0.33214965049263234 	--                 	109.43269823237166	112.58816034900663	31    
UGC07559   	0.23315913382831294 	--                 	38.11041618847661 	49.08754947795974 	7     
UGC07577   	0.279817781483737   	--                 	109.56272074437548	115.91789428633948	9     
UGC07603   	0.7788832542220406  	--                 	34.29301320035047 	37.998729152951455	12    
UGC07690   	0.42267543812092745 	--                 	11.574773206920112	12.10713303935492 	7     
UGC07866   	0.31163516335230035 	--                 	15.549891902622521	19.765667878155668	7     
UGC08286   	1.0460226510147652  	--                 	38.62908776826052 	48.905669802357664	17    
UGC08490   	0.983404790109131   	--                 	7.3984271439102205	16.02805691809587 	30    
UGC08550   	0.6511972112896391  	--                 	14.998748835772258	16.315333602318578	11    
UGC08699   	0.664933889020577   	0.7256892064157356 	33.842260650778066	36.057380519268534	41    
UGC08837   	0.1236882559672954  	--                 	62.133390843576436	98.93478645764395 	8     
UGC09037   	0.17316501559792646 	--                 	33.61199009965305 	54.818922109317285	22    
UGC09133   	0.2910329223039353  	0.7775774332409549 	2034.6705142185383	2041.4620296548696	68    
UGC09992   	0.3160102338433261  	--                 	25.865198701480306	29.836006441143567	5     
UGC10310   	0.4193113109730874  	--                 	14.957718273543481	15.541925144161095	7     
UGC11455   	0.43870971146964155 	--                 	162.2403759089493 	162.56291762340723	36    
UGC11557   	0.14013663172140445 	--                 	26.485322336550688	57.0019234259274  	12    
UGC11820   	0.1040890264315926  	--                 	889.4834640365093 	935.9365568428308 	10    
UGC11914   	0.6875859018842765  	0.95807970230405   	195.0456898946998 	201.09102677032502	65    
UGC12506   	0.8572146168680882  	--                 	78.59458820618299 	84.07578520781996 	31    
UGC12632   	0.3814906645390187  	--                 	95.20672518543607 	96.58702330894533 	15    
UGC12732   	0.5628549047028136  	--                 	59.322158204888396	59.58662618636362 	16    
UGCA442    	0.47931558776385896 	--                 	35.38810987640802 	35.42177644356698 	8     
UGCA444    	0.40273696342186743 	--                 	70.26309184726654 	71.14572415884109 	36    


==> SupplementaryMaterial/NFWindividualFits.tsv <==
# Normalized additional velocity distribution: 
#   testing the radial profile of dark matter halos and MOND.
# by D. C. Rodrigues, A. Hernandez-Arboleda, A. Wojnar
# 
# NFW individual fits for 153 SPARC galaxies with Gaussian priors on YD and YB.
# 1st column: galaxy name.
# 2nd column: scale radius (r_s) [kpc].
# 3rd column: normalized scale radius (rsn = rs / rmax).
# 4th column: logarithm of the density rho_s (log rhos) [Msun / kpc^3].
# 5th column: stellar disk mass-to-light ratio (YD).
# 6th column: stellar bulge mass-to-light ratio (YB).
# 7th column: minimum chi-squared value (Chi2) (- 2 log likelihood + constant).
# 8th column: minimum effective chi-squared value (- 2 log posterior + constant).
# 9th column: number of data points for the galaxy circular velocity (N.Data).
# 
# Galaxy     	rs                 	rsn                 	log rhos          	YD                 	YB                 	Chi2               	Chi2eff             	N.Data
CamB       	9980.132254372043  	5575.492879537454   	2.227434218190794 	0.35528517000095633	--                 	36.533855806689665 	38.735901808011484  	9     
D512-2     	8.439455208335607  	2.203513109226007   	6.3721332122169985	0.503970292921005  	--                 	0.6243629763112234 	0.6255428527151564  	4     
D564-8     	9997.013392178362  	3256.356153804027   	2.8202133369423494	0.48329224505092083	--                 	3.5753178330495032 	3.597104118118917   	6     
D631-7     	9997.215561698047  	1390.4333187340817  	3.199156424680552 	0.29936047572538266	--                 	70.2279019310703   	75.19079623264592   	16    
DDO064     	10000.             	3355.7046979865772  	3.400090497012418 	0.498205604033923  	--                 	6.593550416132292  	6.593794211871151   	14    
DDO154     	15.422834969428294 	2.605208609700725   	6.1687630638842235	0.2783520752967612 	--                 	99.14642366088833  	105.6171152331379   	12    
DDO161     	55.27512345850712  	4.13426503055401    	5.398817770427087 	0.34940765592798295	--                 	27.013197766123938 	29.435503636252278  	31    
DDO168     	9998.58563274174   	2426.8411729955683  	3.360308207064214 	0.40757991706092017	--                 	83.40024657550433  	84.18803112305847   	10    
DDO170     	13.284201280822087 	1.0773885872523994  	6.228040236424268 	0.49257839156769145	--                 	12.96080470379918  	12.965022749126469  	8     
ESO079-G014	94.77934684397549  	5.685623685901349   	5.793078212000025 	0.6304841075011359 	--                 	47.12561200858134  	48.13974438040082   	15    
ESO116-G012	22.463919526422917 	2.278287984424231   	6.4900499081918825	0.46971338442737437	--                 	30.219265751783027 	30.292907802124002  	15    
ESO444-G084	12.682187283177438 	2.8563484872021254  	6.637284479774079 	0.49498785777155074	--                 	3.345170788156857  	3.3470852520142396  	7     
ESO563-G021	9999.99881077912   	235.7934169011818   	3.746039845304145 	0.9474254021784765 	--                 	474.8956322793888  	482.6004214759455   	30    
F565-V2    	3896.759000479238  	442.81352278173154  	3.8325293879141933	0.4996615982088628 	--                 	1.8697958555259324 	1.8698045009825333  	7     
F568-3     	9999.999890631736  	556.1735200573823   	3.399756146710584 	0.5451009642706319 	--                 	50.72116740711519  	50.861844506557     	18    
F568-V1    	8.017575192979928  	0.4547688708440118  	7.235533722393972 	0.5044357786527954 	--                 	2.82098885642251   	2.8224602526741367  	15    
F571-8     	78.71497173193339  	5.0620560599314075  	5.967053913607716 	0.15544474097159278	--                 	47.29713193220378  	73.04199609469791   	13    
F571-V1    	26.168817373053503 	1.9255936256845845  	6.060628873337678 	0.5002789010784771 	--                 	1.5938488907812804 	1.593854756035047   	7     
F574-1     	16.037667886937697 	1.272830784677595   	6.54777960435678  	0.5221653305772203 	--                 	19.65457663053754  	19.690063763871628  	14    
F583-1     	29.99360312260584  	1.844625038290642   	6.022353596750652 	0.5104299644309894 	--                 	35.94154277528923  	35.94958197256153   	25    
F583-4     	27.78264269376615  	3.811062097910309   	5.9711470797214545	0.5074846929584053 	--                 	1.5088176326376788 	1.5129816799865963  	12    
IC2574     	9999.89919830417   	977.5072530111603   	2.990266822332864 	0.2872732094399508 	--                 	1046.1863598804002 	1051.978799567711   	34    
IC4202     	10.759702964092531 	0.4154325468761595  	7.485270127110441 	0.5243850491773647 	0.10327058474016963	546.2031804297507  	604.6422320087158   	32    
KK98-251   	10000.             	3194.888178913738   	2.9238498917803426	0.5147366979194147 	--                 	23.480607303822563 	23.496521448879786  	15    
NGC0024    	4.741432206927845  	0.4207127069146269  	7.569357813304658 	0.6603540533222956 	--                 	22.37717456515169  	23.836603911065346  	29    
NGC0055    	95.96039946661894  	7.108177738268069   	5.36758544381849  	0.31938983077497735	--                 	46.047708165141586 	49.83652837278861   	21    
NGC0100    	5412.657626588966  	562.646322930246    	3.7348575060155644	0.507540304673432  	--                 	14.332256489871314 	14.336482181124872  	21    
NGC0247    	23.030856876669056 	1.5839653972949834  	6.246197439636667 	0.6271779281634929 	--                 	42.491657714019226 	43.460322349067454  	26    
NGC0289    	24.94036230540348  	0.35068000991849657 	6.476903444420495 	0.5990569659238936 	--                 	48.080737330702426 	48.69693278737821   	28    
NGC0300    	20.38560128333658  	1.7275933290963204  	6.382283216994863 	0.5053562467250216 	--                 	14.883150699206615 	14.885292198907973  	25    
NGC0801    	310.0643687157579  	5.183289346635873   	4.834549981461161 	0.6318207847961197 	--                 	54.09050569103771  	55.12324748371373   	13    
NGC0891    	8.14141240383791   	0.47582772670005313 	7.657610573470805 	0.20055798061202992	0.48010186278840483	42.099774683024535 	58.77661822201159   	18    
NGC1003    	40.04578632330572  	1.324265420744237   	5.868277126868703 	0.673468398241482  	--                 	76.43954350985015  	78.11261377511543   	36    
NGC1090    	17.718648926922043 	0.5888550657003006  	6.700946646088917 	0.46642335746440017	--                 	52.818782180842454 	52.909924061084986  	24    
NGC2403    	7.490976163856734  	0.3589351300362594  	7.329271497184696 	0.31425019896007705	--                 	640.3747550953835  	644.4428199296831   	73    
NGC2683    	6.1963539048015965 	0.1789819152166839  	7.659355634968669 	0.4862459257559163 	0.5801025170885793 	7.309506439063188  	7.345633406419042   	11    
NGC2841    	51.14893623724645  	0.8037230709812453  	6.320954531429717 	1.0847351909882874 	0.9301836922015132 	63.90866523156715  	78.84792941505879   	50    
NGC2903    	5.371931531258911  	0.21522161583569352 	7.940289184033139 	0.25213317455984774	--                 	186.0198529982696  	194.86096129370023  	34    
NGC2915    	5.1817649172620746 	0.5161120435519995  	7.328733087100791 	0.3994850196999675 	--                 	24.61191540315856  	25.561945863180238  	30    
NGC2955    	23.899521306562352 	0.674556062843984   	6.810852366078835 	0.2797685953475289 	0.7009461757366111 	75.01560317700111  	81.83070290314618   	24    
NGC2976    	0.05               	0.022026431718061675	1.                	0.9240076635373595 	--                 	20.221582748881914 	27.334768794539244  	27    
NGC2998    	12.214794095110454 	0.2889024147377118  	7.266354418640012 	0.3812384309765213 	--                 	24.819069607162113 	26.206125352837688  	13    
NGC3109    	9998.881048341424  	1550.2141160219262  	3.307424282464861 	0.41813028327743007	--                 	193.13032214097296 	193.73340456532694  	25    
NGC3198    	14.733426965455466 	0.33424289849036903 	6.849703535954802 	0.45707776005283807	--                 	55.49152180746633  	55.64346517637232   	43    
NGC3521    	9997.62374607565   	563.5639090234301   	3.8091104906183912	0.5465591776438232 	--                 	8.933834310748452  	9.08334944498817    	41    
NGC3726    	9999.999996003251  	307.503074907849    	3.3734867338664434	0.5471989228054929 	--                 	18.838145742374348 	18.991615602555054  	12    
NGC3741    	25.01703278001248  	3.573861825716069   	5.885397462707998 	0.49353515333792874	--                 	6.530678193610967  	6.5338726050601075  	21    
NGC3769    	12.472875823081171 	0.33565327833910585 	6.820643174506822 	0.3840007187603884 	--                 	6.818802537015882  	8.13298888638869    	12    
NGC3877    	8.304979798271898  	0.7317162817860703  	7.359816902006677 	0.31196823619008485	--                 	49.38984875613903  	53.58659542633602   	13    
NGC3893    	10.210410412411116 	0.5359795492079326  	7.302939400068383 	0.398231386215151  	--                 	5.373683154711788  	6.35050936541652    	10    
NGC3917    	404.82854181193613 	27.242835922741328  	4.803266133446465 	0.986268497182567  	--                 	40.56783404342826  	49.27181837126087   	17    
NGC3949    	9999.931381099692  	1414.4174513578064  	3.8428745300800315	0.44690298249914806	--                 	1.5376970415525826 	1.7754191214052089  	7     
NGC3953    	7.089947017646851  	0.45216498837033486 	7.5719360903914605	0.48169595907957924	--                 	1.5454526675156295 	1.5716869525568362  	8     
NGC3972    	51.48345182714868  	5.904065576507875   	6.131142110443682 	0.47195351621233783	--                 	9.026198805271012  	9.08905319751875    	10    
NGC3992    	11.317525245272373 	0.24592623305676603 	7.472310824138718 	0.4903761840221819 	--                 	2.8890900787917073 	2.8962145100119034  	9     
NGC4010    	1030.637606634382  	98.43721171293048   	4.612438861573827 	0.4474419394964479 	--                 	21.643993934787616 	21.87663920724519   	12    
NGC4013    	229.48260757547828 	7.400277574185046   	5.185624389497458 	0.5906012387943396 	0.6996230794111562 	24.80295503328342  	25.77109698247881   	36    
NGC4051    	6.526541028816184  	0.535401232880737   	7.249608804042693 	0.4570463857140945 	--                 	3.573467872541493  	3.7256437401960767  	7     
NGC4068    	9993.14965460927   	4288.905431162777   	3.08803554734674  	0.472274068722761  	--                 	7.278530395072139  	7.33991493710618    	6     
NGC4085    	9999.241038666481  	1612.780812688142   	3.8333454838706715	0.3271250612602666 	--                 	20.48676007366133  	23.88179433164432   	7     
NGC4088    	10000.             	465.54934823091247  	3.4654977475179463	0.39071762094721596	--                 	4.150544061149491  	5.297735144270647   	12    
NGC4100    	7.184458469865763  	0.315661619941378   	7.532689206642163 	0.5049584307048011 	--                 	18.867752018273297 	18.86958867487016   	24    
NGC4138    	3.563148799315701  	0.1917733476488537  	8.046428723261734 	0.4948948822960175 	0.5731344531796942 	4.276780556741644  	4.318347123290688   	7     
NGC4157    	175.88840683111113 	5.940169092573831   	5.353548318674157 	0.48849364580444604	0.5543917951102119 	5.03692129706207   	5.165030190215202   	17    
NGC4183    	8.502149391164865  	0.40447903859014583 	7.025209295213985 	0.5113707103286709 	--                 	3.535430145629207  	3.5449673186302437  	23    
NGC4217    	31.708458750649356 	1.8964389204933827  	6.508300439098133 	0.8498955653173291 	0.203682066963     	42.66760329014565  	69.99053383135784   	19    
NGC4559    	16.44297273128424  	0.784118871305877   	6.578919298958534 	0.39431543685096465	--                 	8.274184648881707  	9.337686476333356   	32    
NGC5005    	4749.551691886851  	414.08471594479954  	4.3106032567502215	0.5038898561904135 	0.5222537427221854 	0.9759660155698847 	1.3403422950398696  	18    
NGC5033    	8.544816688311311  	0.19163078466721933 	7.624039287376095 	0.33768106912546414	0.3981657130691548 	52.827239529245574 	58.90452474736323   	22    
NGC5055    	12.520158662038734 	0.22934894050263296 	7.161997549326606 	0.3011958837303661 	--                 	64.04631243858074  	68.89163667078944   	28    
NGC5371    	5.921812621332775  	0.1280668819492382  	7.927056950694677 	0.26388077601549553	--                 	69.87982766227384  	77.58390802253149   	19    
NGC5585    	22.891399605309736 	2.0886313508494285  	6.282400040854753 	0.29310681760111823	--                 	127.67104456702829 	133.05085038584596  	24    
NGC5907    	7.774611644879     	0.1544727129918339  	7.757909754410549 	0.2663083807593066 	--                 	74.00528821290554  	81.49017275799814   	19    
NGC5985    	8.149172216799723  	0.23471118135943903 	7.962153423592786 	0.2999490837728681 	0.5444808555660462 	63.74154340517344  	68.84432082520988   	33    
NGC6015    	7.5893617228267125 	0.25964289164648346 	7.42348027019041  	0.48305939767772277	--                 	347.696578479913   	347.7189869796107   	44    
NGC6195    	648.3894345847643  	17.79822768555488   	4.763819370796669 	0.40127778871036784	0.7206148961955463 	35.38389777657652  	36.929249930971125  	23    
NGC6503    	7.799532750026533  	0.3318950106394269  	7.198626799748526 	0.3974381720155387 	--                 	40.36197894385212  	41.355996471670245  	31    
NGC6674    	9999.999399364935  	138.1024637393307   	3.3428806966760214	1.2750467427494754 	0.7068387857721072 	18.247855046975626 	35.28314582785592   	15    
NGC6789    	5942.048026199292  	8369.081727041257   	4.280304844573811 	0.49848724476395506	--                 	4.058715959736798  	4.058889133289016   	4     
NGC6946    	16.132694815119567 	0.790818373290175   	6.805550760977908 	0.4504061621488027 	0.4978664456526555 	86.6901495542433   	87.55267616635025   	58    
NGC7331    	43.659353068452056 	1.2024057578752976  	6.344853789186771 	0.3707635903995376 	0.5068923855070164 	25.343446023361995 	27.56648729128219   	36    
NGC7793    	9.199579587703553  	1.168942768450261   	6.9015326460167925	0.5485747969482174 	--                 	38.79682198744207  	38.9589558284448    	46    
NGC7814    	10.567968198534654 	0.5411146030995726  	7.425003992005397 	0.5108470566066995 	0.5407723854505527 	6.514247990618697  	6.72666845879623    	18    
UGC00128   	16.793104210917722 	0.31242984578451577 	6.639653473990169 	0.458347195618309  	--                 	61.61056954358332  	61.75326782345689   	22    
UGC00191   	9.238966469073581  	0.9257481431937455  	6.758929569255375 	0.5961823766388987 	--                 	23.968529098164208 	24.55236460758854   	9     
UGC00634   	21.966016048718124 	1.2196566379077247  	6.35233774422714  	0.4764935104145342 	--                 	6.314127056442125  	6.3578624726463     	4     
UGC00731   	8.22224601202492   	0.7536430808455472  	6.768932308907639 	0.5039966440451529 	--                 	3.3935316502167776 	3.3947271778536043  	12    
UGC00891   	734.797006805171   	99.43125937823694   	4.401060230195293 	0.46585074341976807	--                 	9.0942912351283    	9.188682807303866   	5     
UGC01281   	9993.926165079132  	2002.7908146451164  	3.3230719376982067	0.49126022200607977	--                 	21.312184686992094 	21.318049802450084  	25    
UGC02259   	3.706010898612137  	0.4552838941783952  	7.591063044660719 	0.4922047359738113 	--                 	4.227407623588326  	4.232064616242851   	8     
UGC02487   	14.88632334124453  	0.18519934487738904 	7.532132317795934 	0.7113945382454308 	0.561440103798844  	60.36923170293357  	62.79765332478688   	17    
UGC02885   	65.89547554093244  	0.8896378498843316  	6.154361218075098 	0.4912799391592828 	1.0004752550612797 	12.994770640002349 	17.931455886474332  	19    
UGC02916   	0.06430243311289628	0.001692169292444639	12.165948635267693	2.5900082528442168 	0.17888873147229448	75.290897671734    	153.93999616013184  	43    
UGC02953   	21.47537276426102  	0.3442117769556182  	6.980854101878148 	0.6120678174989672 	0.6444804732666646 	615.3586926309672  	616.2265585741987   	115   
UGC03205   	5.886350331525647  	0.1470117465415996  	7.990024736014094 	0.2218608773607148 	0.5733784611486195 	138.45629321177287 	150.9482254012051   	48    
UGC03546   	12.429838376071665 	0.4252425034578058  	7.1665131665485   	0.44696755522775405	0.42988828652216415	22.611872381340017 	24.945560689742447  	30    
UGC03580   	25.287037977833393 	0.934480339166053   	6.32134184795483  	0.4094272522479509 	0.162944726518089  	99.0747772081879   	131.8762438823478   	47    
UGC04278   	9998.335622545384  	1494.519525044153   	3.530082597917942 	0.39526356553046504	--                 	26.446355143878943 	27.48845353252272   	25    
UGC04325   	4.153481152008913  	0.7430198840803065  	7.553806126548526 	0.5650281151550866 	--                 	16.667317833875188 	16.94927940756327   	8     
UGC04483   	3.684120612036287  	3.044727778542386   	6.7201058469968755	0.49820292234629   	--                 	3.558318602385863  	3.5585631286800243  	8     
UGC04499   	14.012879099484497 	1.713065904582457   	6.409893292180247 	0.46931952644435065	--                 	7.153020667791173  	7.228653261009557   	9     
UGC05005   	104.70651985029806 	3.6597874816601914  	5.2031500234437065	0.49242530770288956	--                 	1.9525465610587593 	1.9569417728837215  	11    
UGC05253   	13.641006433119752 	0.2559768518130935  	7.304346280510213 	0.22818041137470735	0.6067991554567205 	167.02609202054916 	178.63556660375093  	73    
UGC05414   	9999.689572440444  	2433.014494511057   	3.3618688467709017	0.4601456827858679 	--                 	3.8291476863929392 	3.9592857425968218  	6     
UGC05716   	8.841719311804674  	0.7147711650610084  	6.719490235737329 	0.4616764141876292 	--                 	17.8105619401302   	17.93050167239703   	12    
UGC05721   	2.4296804497457014 	0.36048671361212187 	7.9203849690892065	0.44963211090398253	--                 	19.767226974675822 	19.979864947525577  	23    
UGC05750   	67.81063284664728  	2.967642575345614   	5.340193384257849 	0.5295960229004509 	--                 	8.922340403946482  	8.984714021365976   	11    
UGC05764   	2.733897635373875  	0.7552203412635015  	7.524254576543213 	0.5055718982777767 	--                 	53.86748844351209  	53.86980486511121   	10    
UGC05829   	145.79411244341438 	21.09900324796156   	5.098831119560035 	0.5025201174008337 	--                 	0.7671552278241944 	0.7676319724400766  	11    
UGC05918   	7.267447464530412  	1.6294725256794647  	6.553860836425884 	0.502088690643664  	--                 	0.8778698133873577 	0.8781975808150395  	8     
UGC05986   	48.10240729779011  	5.111839245248683   	6.111231145141011 	0.7755478227397795 	--                 	66.5721018434677   	70.20640860911007   	15    
UGC06399   	26.74293973480735  	3.406743915262083   	6.220293235516322 	0.5157802637577034 	--                 	4.569896711509915  	4.588107446370705   	9     
UGC06446   	5.423933179743083  	0.5307175322644896  	7.227839241659916 	0.5029076673216001 	--                 	3.2190520011637602 	3.2196861607702054  	17    
UGC06614   	99.24755362014699  	1.5365776996461833  	5.658362885333331 	0.4703292329187901 	0.5216044367639755 	2.5975353348337507 	3.0379066530044825  	13    
UGC06667   	20.05714389812766  	2.5550501781054344  	6.416501912547664 	0.5027656466355831 	--                 	9.14606005791059   	9.146633943476338   	9     
UGC06786   	11.337142938544469 	0.33295573975167314 	7.461404546451406 	0.3445901264467869 	0.6037486165398804 	29.30576416166274  	31.920123353145605  	45    
UGC06787   	9999.997044095793  	268.8894069399245   	3.715009135294212 	1.8056560685724816 	0.4632322956814177 	1217.1083112902984 	1249.4696462169381  	71    
UGC06818   	9999.999992504841  	1432.6647553731864  	3.317233038316822 	0.37923817089650186	--                 	17.7335960536187   	19.17498745530393   	8     
UGC06917   	16.870109457004574 	1.6112807504302362  	6.593037065173628 	0.46828020368150763	--                 	7.0595218223261105 	7.1405429232493685  	11    
UGC06923   	97.88363988173774  	18.96969765149956   	5.582311338715512 	0.473334432237603  	--                 	3.6996888277587274 	3.7563419026016103  	6     
UGC06930   	9.95187229433485   	0.5991494457757285  	6.881339241495413 	0.49491288517151133	--                 	2.215123560889212  	2.217096025201064   	10    
UGC06983   	8.376378732442225  	0.5342078273241215  	7.089840288678831 	0.48905322870291407	--                 	8.932266882395032  	8.94150953952321    	17    
UGC07089   	9999.988393172986  	1091.701789647706   	3.2452897314909745	0.4624204183750651 	--                 	2.371305925113303  	2.4864507878449125  	12    
UGC07125   	14.079465272055788 	0.7537186976475262  	6.096708928890737 	0.4834038535372977 	--                 	9.342201146590462  	9.363692402241515   	13    
UGC07151   	9.70052359433547   	1.7637315626064491  	6.66216361589697  	0.7118334424342312 	--                 	21.809416104658812 	24.162829310421852  	11    
UGC07232   	9278.543742044894  	11315.297246396212  	3.7340977513582803	0.46675803549792805	--                 	4.60899179348063   	4.698262483163486   	4     
UGC07261   	4.415521111694358  	0.6619971681700687  	7.282479905805616 	0.49116135941958905	--                 	0.23125078360933127	0.23725054336849238 	7     
UGC07323   	9999.999985613964  	1718.2130559474165  	3.467465950721111 	0.4540616308466172 	--                 	5.117532528920184  	5.292718302884424   	10    
UGC07399   	5.797751594728534  	0.9457996076229256  	7.443086873311331 	0.47982242700261724	--                 	8.04221276484242   	8.074216047091753   	10    
UGC07524   	19.537983979436987 	1.8276879307237595  	6.231188389778636 	0.46189013509421734	--                 	23.151811381820416 	23.27036294441489   	31    
UGC07559   	9982.840523898209  	3945.7867683392133  	3.0009047765246786	0.48618773231610085	--                 	2.0939678934797277 	2.108769068504066   	7     
UGC07577   	9993.597910708642  	5913.371544798013   	2.2398273603210166	0.48744836374294864	--                 	1.331059672766831  	1.3432508964232381  	9     
UGC07603   	9.105940728954177  	2.2155573549766854  	6.799162633871028 	0.47444726094185824	--                 	15.035717985840934 	15.087620214392194  	12    
UGC07690   	1.457934614267994  	0.3530108024861971  	7.957505363206099 	0.5030742178901493 	--                 	1.6772405589502153 	1.6779492133517953  	7     
UGC07866   	11.965012642664075 	5.157333035631067   	6.0880957662871715	0.5014084206219775 	--                 	0.21810043847582158	0.21824967374023765 	7     
UGC08286   	5.386805551329923  	0.6700006904639209  	7.255598805018789 	0.6489074142135429 	--                 	34.35300349059969  	35.63471575848077   	17    
UGC08490   	3.1831561338005194 	0.3136114417537457  	7.6611017602399425	0.4984450106890486 	--                 	3.1475444393389735 	3.1477274329090443  	30    
UGC08550   	4.574818437640982  	0.8535109025449592  	7.091954776291829 	0.5435590557390876 	--                 	6.612495672726337  	6.744095795275278   	11    
UGC08699   	26.812269382310227 	1.0432789642922267  	6.499901818977669 	0.8209966941746943 	0.6598763358775506 	24.982190250786918 	29.79133680172026   	41    
UGC08837   	9999.83197030557   	2380.912373882278   	2.9387615467931556	0.4409441899036536 	--                 	24.267395568199667 	24.565362854557236  	8     
UGC09037   	58.45800847470399  	2.090772835289842   	5.91708501237914  	0.22984195569455643	--                 	35.51112105904885  	46.90449320348817   	22    
UGC09133   	41.11965009585058  	0.3796477711739505  	6.28265343303893  	0.7793147856260038 	0.5383808588794523 	444.345770263942   	448.2822330545432   	68    
UGC09992   	0.9075159057876513 	0.23329457732330366 	7.810018697755688 	0.49987840577242204	--                 	0.03676018658986296	0.036761302322549864	5     
UGC10310   	7.3548469791818505 	0.9502386278012726  	6.845175108009686 	0.5191192281645944 	--                 	2.7909031301976746 	2.817462713213837   	7     
UGC11455   	948.5130383524329  	22.621346013652108  	4.683186955694435 	0.5480724806239718 	--                 	167.2897137829275  	167.44865946024106  	36    
UGC11557   	9999.9970186172    	946.9694146417803   	3.0203453567642025	0.40395120995405687	--                 	12.119778126458241 	12.978015301101347  	12    
UGC11820   	25.467246958880125 	1.6098133349481747  	5.992462423049988 	0.5998905039699814 	--                 	9.473401339270175  	10.099113709861669  	10    
UGC11914   	9999.847422322788  	1017.2784763298869  	4.273366027879462 	0.3916951679846295 	0.9981188179567191 	48.07362905084959  	54.08316104869412   	65    
UGC12506   	10.194157231799332 	0.20392392942187104 	7.5735444559797   	0.46881752969146795	--                 	4.683417696924161  	4.761628319699928   	31    
UGC12632   	8.536238046737848  	0.8007727998815992  	6.718573705532755 	0.5095154637697961 	--                 	4.414604073341688  	4.421307367943782   	15    
UGC12732   	14.393741514577984 	0.9346585399076612  	6.497389096831943 	0.5100440775313818 	--                 	2.9070996957061643 	2.914560689964987   	16    
UGCA442    	22.243303941746078 	3.51395006978611    	6.029207688953454 	0.5042028614712425 	--                 	12.29030025909579  	12.291621800966933  	8     
UGCA444    	5695.073468934283  	2173.692163715375   	3.4340192747921248	0.4989749633445529 	--                 	2.0047421240414023 	2.004821556591093   	36    

